The TESS-Keck Survey. XV. Precise Properties of 108 TESS Planets and Their Host Stars

We present the stellar and planetary properties for 85 TESS Objects of Interest (TOIs) hosting 108 planet candidates which comprise the TESS-Keck Survey (TKS) sample. We combine photometry, high-resolution spectroscopy, and Gaia parallaxes to measure precise and accurate stellar properties. We then use these parameters as inputs to a lightcurve processing pipeline to recover planetary signals and homogeneously fit their transit properties. Among these transit fits, we detect significant transit-timing variations among at least three multi-planet systems (TOI-1136, TOI-1246, TOI-1339) and at least one single-planet system (TOI-1279). We also reduce the uncertainties on planet-to-star radius ratios $R_p/R_\star$ across our sample, from a median fractional uncertainty of 8.8$\%$ among the original TOI Catalog values to 3.0$\%$ among our updated results. With this improvement, we are able to recover the Radius Gap among small TKS planets and find that the topology of the Radius Gap among our sample is broadly consistent with that measured among Kepler planets. The stellar and planetary properties presented here will facilitate follow-up investigations of both individual TOIs and broader trends in planet properties, system dynamics, and the evolution of planetary systems.

==> tks_planet_properties-final.csv <==
toi_full,toi,tic_id,tks_name,phot_source,pl_orbper,pl_orbpererr1,pl_orbpererr2,pl_tranmid,pl_tranmiderr1,pl_tranmiderr2,pl_trandur,pl_trandurerr1,pl_trandurerr2,pl_ratror,pl_ratrorerr1,pl_ratrorerr2,pl_rade,pl_radeerr1,pl_radeerr2,pl_imppar,pl_impparerr1,pl_impparerr2,pl_orbeccen,pl_orbeccenerr1,pl_orbeccenerr2,pl_orblper,pl_orblpererr1,pl_orblpererr2,st_limbdark1,st_limbdark1err1,st_limbdark1err2,st_limbdark2,st_limbdark2err1,st_limbdark2err2,pl_orbsmax,pl_orbsmaxerr1,pl_orbsmaxerr2,pl_trandurcirc,pl_trandurcircerr1,pl_trandurcircerr2,pl_insol,pl_insolerr1,pl_insolerr2,pl_eqt,pl_eqterr1,pl_eqterr2,ttv_flag,notes-1may2023
260.01,260,37749396,HIP1532,spoc,13.47583217,4.53316752E-05,-5.55141812E-05,1392.294418,0.002143,-0.002286,1.9990,0.1369,-0.1250,0.02470,0.00196,-0.00137,1.473,0.120,-0.084,0.579,0.227,-0.412,0.411,0.279,-0.253,89.8,104.8,-102.5,0.317,0.103,-0.101,0.356,0.105,-0.103,0.09072,0.00051,-0.00033,2.964,0.029,-0.042,8.77,0.48,-0.36,439,6,-5,0,
266.01,266,164767175,HIP8152,spoc,10.75101289,7.15416638E-05,-6.99420132E-05,1393.086200,0.003470,-0.003221,2.9954,0.1587,-0.1253,0.02421,0.00143,-0.00123,2.536,0.157,-0.135,0.519,0.213,-0.356,0.328,0.309,-0.209,87.1,105.5,-101.7,0.321,0.103,-0.099,0.268,0.103,-0.103,0.09330,0.00116,-0.00107,4.042,0.099,-0.091,94.68,6.51,-6.27,795,14,-13,0,multi
266.02,266,164767175,HIP8152,spoc,19.60546355,2.28401534E-04,-2.36884711E-04,1398.292674,0.008681,-0.005915,4.3834,0.2664,-0.2130,0.02410,0.00136,-0.00128,2.524,0.150,-0.141,0.397,0.237,-0.274,0.212,0.356,-0.147,92.0,115.0,-119.0,0.339,0.099,-0.102,0.280,0.102,-0.104,0.13926,0.00173,-0.00159,4.936,0.121,-0.112,42.50,2.92,-2.81,651,11,-11,0,multi
329.01,329,169765334,T000329,spoc,5.70442043,1.16269016E-04,-1.01346356E-04,2090.793364,0.004339,-0.005728,4.2083,0.2113,-0.1829,0.02955,0.00161,-0.00138,4.941,0.292,-0.256,0.465,0.225,-0.313,0.254,0.339,-0.169,90.2,112.6,-114.2,0.348,0.101,-0.103,0.273,0.105,-0.103,0.06386,0.00062,-0.00061,5.041,0.133,-0.114,513.26,38.43,-36.57,1213,23,-22,0,
465.01,465,270380593,WASP156,spoc,3.83616211,1.70193535E-06,-1.63534748E-06,1414.136107,0.000359,-0.000343,2.4045,0.0192,-0.0172,0.06684,0.00087,-0.00071,6.028,0.128,-0.120,0.228,0.160,-0.159,0.163,0.335,-0.103,88.9,94.0,-92.3,0.411,0.058,-0.056,0.228,0.090,-0.093,0.04580,0.00044,-0.00047,2.636,0.060,-0.059,180.79,10.80,-10.86,934,14,-14,0,
469.01,469,33692729,42813,spoc,13.63082947,2.59567824E-05,-2.61024694E-05,1474.569115,0.001064,-0.001080,4.3326,0.0493,-0.0417,0.03193,0.00068,-0.00062,3.426,0.097,-0.090,0.248,0.204,-0.176,0.135,0.336,-0.107,93.0,111.8,-117.3,0.353,0.080,-0.084,0.246,0.096,-0.096,0.10960,0.00126,-0.00120,4.501,0.113,-0.106,58.03,4.05,-3.92,703,12,-12,0,
480.01,480,317548889,39688,spoc,6.86590584,1.73146381E-05,-1.91098181E-05,1469.565500,0.001611,-0.001532,3.5709,0.0590,-0.0561,0.01759,0.00062,-0.00049,2.854,0.132,-0.102,0.469,0.242,-0.330,0.328,0.306,-0.193,90.3,99.0,-98.1,0.236,0.088,-0.089,0.270,0.092,-0.100,0.07675,0.00056,-0.00058,4.838,0.127,-0.148,489.84,41.45,-44.35,1199,25,-27,0,possible TTVs
509.01,509,453211454,63935,spoc,9.05880543,1.77248174E-05,-1.55571377E-05,1494.446730,0.001002,-0.001018,3.7027,0.0448,-0.0419,0.02785,0.00074,-0.00055,2.916,0.093,-0.077,0.296,0.255,-0.198,0.157,0.364,-0.126,92.4,122.4,-126.8,0.312,0.078,-0.078,0.278,0.094,-0.099,0.08333,0.00101,-0.00094,3.824,0.093,-0.086,109.94,7.36,-7.38,825,14,-14,0,multi
509.02,509,453211454,63935,spoc,21.40246444,1.79352979E-03,-1.91868569E-03,1504.143758,0.066969,-0.062200,5.4205,0.0768,-0.0595,0.02927,0.00067,-0.00056,3.065,0.088,-0.079,0.273,0.263,-0.192,0.253,0.335,-0.156,191.5,42.1,-244.7,0.291,0.084,-0.083,0.227,0.099,-0.094,0.14781,0.00179,-0.00167,5.098,0.124,-0.115,34.94,2.34,-2.35,620,10,-10,0,multi
554.01,554,407966340,25463,spoc,3.04405023,8.78080795E-06,-7.87573507E-06,1438.473326,0.001990,-0.002536,1.3514,0.0628,-0.0645,0.00881,0.00083,-0.00060,1.364,0.130,-0.096,0.689,0.229,-0.433,0.687,0.148,-0.394,91.4,75.7,-79.9,0.243,0.100,-0.105,0.278,0.105,-0.101,0.04429,0.00029,-0.00027,3.523,0.076,-0.051,1498.35,97.05,-89.23,1586,26,-24,0,multi
554.02,554,407966340,25463,spoc,7.04915747,1.31006565E-05,-1.36841246E-05,1442.617911,0.001628,-0.001648,3.3487,0.0577,-0.0410,0.01645,0.00067,-0.00047,2.545,0.112,-0.083,0.532,0.214,-0.354,0.343,0.306,-0.215,87.5,103.1,-99.1,0.261,0.085,-0.087,0.290,0.092,-0.094,0.07753,0.00051,-0.00047,4.684,0.100,-0.067,489.06,31.68,-29.12,1198,19,-18,0,multi
561.01,561,377064495,T000561,spoc,0.44656914,3.82295169E-07,-3.81515025E-07,1517.945103,0.000667,-0.000759,1.3493,0.0199,-0.0188,0.01559,0.00050,-0.00042,1.457,0.053,-0.046,0.273,0.279,-0.186,0.163,0.357,-0.135,83.6,136.2,-123.3,0.331,0.093,-0.091,0.217,0.101,-0.102,0.01043,0.00011,-0.00009,1.362,0.030,-0.025,4923.53,288.53,-269.81,2135,31,-29,0,"multi; possible 4th planet at t0=1538.1727, per=62.6790"
561.02,561,377064495,T000561,spoc,10.77885807,3.34772227E-05,-3.51172348E-05,1527.060774,0.002451,-0.002297,3.8271,0.1608,-0.1118,0.03133,0.00213,-0.00093,2.927,0.205,-0.100,0.353,0.376,-0.245,0.216,0.427,-0.177,92.2,137.9,-144.2,0.391,0.093,-0.093,0.268,0.095,-0.102,0.08715,0.00094,-0.00071,3.894,0.082,-0.068,70.58,4.14,-3.87,739,11,-10,0,multi
561.03,561,377064495,T000561,spoc,25.71244298,1.1121173E-04,-1.21709461E-04,1521.883524,0.003814,-0.003614,5.1930,0.1663,-0.1178,0.02913,0.00112,-0.00091,2.721,0.114,-0.096,0.283,0.297,-0.198,0.190,0.371,-0.152,82.1,144.3,-128.2,0.337,0.097,-0.091,0.238,0.102,-0.101,0.15559,0.00167,-0.00128,5.190,0.109,-0.091,22.14,1.30,-1.21,553,8,-8,0,multi; resolved period
669.01,669,124573851,T000669,spoc,3.94515415,1.27128353E-05,-1.05194276E-05,1546.141726,0.002076,-0.003030,2.8712,0.1007,-0.0896,0.02399,0.00113,-0.00093,2.586,0.130,-0.110,0.339,0.275,-0.225,0.178,0.383,-0.140,87.8,130.8,-125.3,0.386,0.098,-0.099,0.303,0.100,-0.103,0.04760,0.00056,-0.00052,2.992,0.072,-0.067,379.53,25.32,-25.18,1125,19,-19,0,possible TTVs
1136.01,1136,142276270,T001136,spoc,6.25876685,1.54489857E-05,-1.38143177E-05,1688.706668,0.001254,-0.001241,3.4880,0.0505,-0.0432,0.02652,0.00063,-0.00052,2.769,0.077,-0.067,0.283,0.273,-0.198,0.275,0.325,-0.165,-18.3,253.1,-37.3,0.301,0.083,-0.080,0.249,0.095,-0.097,0.06735,0.00038,-0.00044,3.253,0.040,-0.044,205.91,10.40,-10.41,965,12,-12,1,multi; significant TTVs; likely 5+ planets
1136.02,1136,142276270,T001136,spoc,12.51859485,1.51634839E-05,-1.45826351E-05,1686.063371,0.000530,-0.000573,4.1314,0.0672,-0.0368,0.04425,0.00131,-0.00075,4.621,0.153,-0.103,0.401,0.237,-0.263,0.226,0.337,-0.186,89.6,138.3,-136.7,0.261,0.066,-0.067,0.268,0.097,-0.088,0.10691,0.00060,-0.00070,4.168,0.052,-0.056,81.71,4.13,-4.13,766,10,-10,1,multi; significant TTVs
1136.03,1136,142276270,T001136,spoc,18.79750476,1.40621736E-04,-1.20744881E-04,1697.799003,0.004036,-0.004525,4.4632,0.1115,-0.1047,0.02438,0.00094,-0.00077,2.546,0.105,-0.088,0.343,0.273,-0.234,0.187,0.368,-0.145,88.3,128.3,-124.6,0.338,0.095,-0.094,0.295,0.100,-0.105,0.14019,0.00078,-0.00092,4.681,0.058,-0.063,47.52,2.40,-2.40,669,8,-8,1,multi; significant TTVs
1136.04,1136,142276270,T001136,spoc,26.31776659,4.73841015E-05,-4.66597947E-05,1699.379757,0.001079,-0.001090,5.1779,0.0498,-0.0473,0.03578,0.00064,-0.00056,3.736,0.086,-0.079,0.236,0.222,-0.162,0.123,0.345,-0.099,80.4,127.1,-109.5,0.285,0.074,-0.076,0.261,0.096,-0.091,0.17545,0.00098,-0.00115,5.295,0.066,-0.071,30.34,1.53,-1.53,598,8,-8,1,multi; significant TTVs
1173.01,1173,232967440,T001173,spoc,7.06439718,2.62007094E-06,-2.63678539E-06,1688.715368,0.000216,-0.000218,2.5610,0.0175,-0.0179,0.08834,0.00056,-0.00059,9.019,0.158,-0.150,0.753,0.014,-0.016,0.105,0.332,-0.080,86.0,102.4,-94.2,0.328,0.071,-0.073,0.265,0.088,-0.084,0.07071,0.00078,-0.00073,3.627,0.079,-0.077,135.16,8.20,-8.22,869,13,-13,0,
1174.01,1174,154089169,T001174,spoc,8.95339988,4.10987106E-05,-3.9402962E-05,1690.062563,0.002235,-0.002607,3.0032,0.1220,-0.0983,0.02928,0.00132,-0.00098,2.506,0.142,-0.108,0.382,0.265,-0.255,0.200,0.380,-0.148,97.4,119.1,-130.6,0.389,0.099,-0.094,0.269,0.097,-0.101,0.07970,0.00064,-0.00066,3.234,0.081,-0.111,61.55,5.19,-4.45,714,15,-13,0,possible TTVs
1180.01,1180,158002130,T001180,spoc,9.68675543,1.15563534E-05,-1.20750405E-05,1691.048819,0.000944,-0.000945,2.7608,0.0795,-0.0493,0.03749,0.00198,-0.00118,3.036,0.187,-0.130,0.495,0.225,-0.313,0.248,0.334,-0.161,91.1,120.0,-122.2,0.424,0.083,-0.083,0.230,0.097,-0.092,0.08185,0.00083,-0.00094,3.250,0.091,-0.112,39.32,3.17,-3.01,638,13,-12,0,possible TTVs
1181.01,1181,229510866,T001181,spoc,2.10319372,3.04777593E-07,-2.86631956E-07,1957.821343,0.000099,-0.000100,4.1219,0.0060,-0.0060,0.07685,0.00020,-0.00019,16.197,0.332,-0.336,0.329,0.027,-0.030,0.070,0.330,-0.057,95.8,99.1,-110.5,0.289,0.025,-0.024,0.199,0.042,-0.046,0.03643,0.00021,-0.00021,4.331,0.088,-0.083,3372.66,242.72,-237.22,1942,35,-34,0,
1184.01,1184,233087860,T001184,spoc,5.74843079,3.3941749E-06,-3.27794274E-06,1684.359433,0.000472,-0.000463,1.8813,0.0334,-0.0345,0.03169,0.00093,-0.00162,2.410,0.102,-0.144,0.691,0.072,-0.248,0.237,0.327,-0.176,94.7,107.5,-116.3,0.492,0.072,-0.074,0.156,0.089,-0.085,0.05647,0.00062,-0.00065,2.609,0.070,-0.078,62.12,4.74,-4.90,715,14,-14,0,
1194.01,1194,147950620,T001194,spoc,2.31064461,5.65011256E-07,-5.711054E-07,1684.923534,0.000154,-0.000158,1.6276,0.0113,-0.0110,0.08318,0.00057,-0.00058,8.717,0.155,-0.149,0.829,0.011,-0.014,0.087,0.322,-0.069,88.0,107.9,-104.2,0.357,0.078,-0.082,0.285,0.086,-0.088,0.03402,0.00034,-0.00033,2.528,0.057,-0.053,605.69,37.26,-35.89,1264,19,-19,0,
1244.01,1244,219850915,T001244,spoc,6.40031664,8.05686839E-06,-8.15885014E-06,1684.947423,0.000836,-0.000788,2.2238,0.0446,-0.0370,0.03013,0.00137,-0.00098,2.376,0.132,-0.106,0.455,0.202,-0.302,0.258,0.320,-0.164,92.5,100.0,-104.4,0.496,0.082,-0.081,0.245,0.099,-0.096,0.06137,0.00067,-0.00072,2.770,0.081,-0.091,61.91,5.04,-4.95,715,15,-14,0,
1246.01,1246,230127302,T001246,spoc,4.30743970,4.27761666E-06,-3.49008804E-06,1686.566060,0.000717,-0.000790,2.1827,0.0412,-0.0288,0.03046,0.00123,-0.00083,2.874,0.132,-0.098,0.438,0.223,-0.305,0.265,0.324,-0.160,87.6,102.0,-98.2,0.395,0.078,-0.080,0.259,0.094,-0.089,0.04982,0.00057,-0.00056,2.750,0.076,-0.074,199.74,14.56,-13.88,958,17,-17,0,multi
1246.02,1246,230127302,T001246,spoc,5.90414147,1.257628E-05,-1.40840165E-05,1683.466353,0.001643,-0.001629,2.8928,0.0718,-0.0714,0.02598,0.00135,-0.00076,2.451,0.138,-0.088,0.364,0.315,-0.231,0.202,0.372,-0.160,96.1,124.3,-136.9,0.384,0.087,-0.091,0.277,0.096,-0.102,0.06147,0.00070,-0.00070,3.040,0.083,-0.082,131.18,9.56,-9.11,862,16,-15,0,multi
1246.03,1246,230127302,T001246,spoc,18.65495774,4.94387656E-05,-4.74694596E-05,1688.974572,0.002037,-0.001995,3.9484,0.0961,-0.0796,0.03637,0.00138,-0.00098,3.431,0.150,-0.116,0.425,0.235,-0.283,0.218,0.345,-0.143,85.2,120.0,-112.1,0.328,0.089,-0.088,0.229,0.101,-0.096,0.13236,0.00150,-0.00150,4.504,0.123,-0.121,28.29,2.06,-1.97,588,11,-10,1,multi; significant TTVs
1246.04,1246,230127302,T001246,spoc,37.92538911,1.49499052E-04,-1.55993599E-04,1700.695591,0.003321,-0.003432,3.5441,0.1589,-0.1212,0.03725,0.00274,-0.00177,3.514,0.269,-0.182,0.566,0.236,-0.379,0.444,0.248,-0.283,88.6,91.3,-88.4,0.392,0.100,-0.100,0.271,0.102,-0.103,0.21241,0.00241,-0.00241,5.709,0.157,-0.154,10.99,0.80,-0.76,464,8,-8,1,multi; significant TTVs
1247.01,1247,232540264,135694,spoc,15.92336462,3.37739706E-05,-3.59811502E-05,1687.649398,0.001357,-0.001416,4.3339,0.0662,-0.0650,0.02164,0.00061,-0.00046,2.532,0.084,-0.070,0.459,0.201,-0.314,0.238,0.337,-0.156,87.4,113.5,-108.0,0.250,0.079,-0.086,0.257,0.095,-0.093,0.12017,0.00143,-0.00130,5.177,0.124,-0.111,75.34,5.14,-4.98,751,13,-12,0,possible TTVs
1248.01,1248,232612416,T001248,spoc,4.36015592,1.00140307E-06,-1.01342098E-06,1687.121171,0.000163,-0.000167,2.3141,0.0126,-0.0134,0.07187,0.00055,-0.00062,6.808,0.117,-0.120,0.596,0.028,-0.036,0.116,0.340,-0.086,86.0,100.8,-93.5,0.387,0.057,-0.057,0.238,0.083,-0.084,0.05051,0.00051,-0.00051,2.866,0.064,-0.061,194.80,11.06,-11.73,952,14,-14,0,
1249.01,1249,232976128,T001249,spoc,13.07916316,6.25065868E-05,-6.31072656E-05,1694.378612,0.002685,-0.002929,3.1451,0.2573,-0.1462,0.03065,0.00282,-0.00168,3.271,0.307,-0.187,0.635,0.213,-0.409,0.362,0.310,-0.230,91.5,120.8,-125.7,0.380,0.102,-0.108,0.293,0.105,-0.101,0.10886,0.00115,-0.00115,4.320,0.102,-0.097,66.18,4.30,-4.15,727,12,-11,0,
1255.01,1255,237222864,HIP97166,spoc,10.28888865,4.26426926E-06,-4.40483185E-06,1691.654390,0.000359,-0.000350,1.5329,0.0171,-0.0136,0.02701,0.00069,-0.00046,2.480,0.073,-0.052,0.328,0.238,-0.230,0.707,0.144,-0.080,89.6,64.3,-62.9,0.338,0.072,-0.073,0.229,0.090,-0.093,0.09050,0.00051,-0.00059,3.501,0.040,-0.045,57.46,2.92,-2.79,702,9,-9,0,modeled ecc is overestimated relative to RVs
1269.01,1269,198241702,T001269,spoc,4.25298902,6.15096436E-06,-5.82042157E-06,1686.605828,0.000936,-0.001272,2.6216,0.0739,-0.0460,0.02584,0.00156,-0.00069,2.401,0.150,-0.074,0.355,0.361,-0.240,0.231,0.381,-0.194,66.7,162.3,-117.4,0.372,0.090,-0.086,0.310,0.097,-0.095,0.04965,0.00046,-0.00048,2.669,0.052,-0.054,241.74,14.50,-13.77,1005,15,-14,0,multi
1269.02,1269,198241702,T001269,spoc,9.23787542,1.99255911E-05,-2.01570833E-05,1685.977178,0.002235,-0.001666,2.7169,0.0688,-0.0749,0.02447,0.00121,-0.00088,2.274,0.119,-0.089,0.496,0.209,-0.329,0.284,0.328,-0.183,89.6,107.4,-107.2,0.366,0.093,-0.094,0.283,0.100,-0.097,0.08327,0.00076,-0.00081,3.450,0.067,-0.070,85.94,5.15,-4.89,776,12,-11,0,multi
1272.01,1272,417948359,T001272,spoc,3.31597890,5.5983692E-06,-5.00952819E-06,1713.031490,0.000580,-0.000581,1.5708,0.0595,-0.0484,0.04775,0.00254,-0.00165,4.132,0.226,-0.151,0.500,0.245,-0.338,0.405,0.260,-0.247,90.0,86.5,-85.2,0.376,0.097,-0.085,0.223,0.097,-0.101,0.04166,0.00023,-0.00026,2.358,0.025,-0.029,214.24,10.72,-10.28,975,12,-12,0,
1279.01,1279,224297258,T001279,spoc,9.61421611,3.7099215E-05,-3.5376843E-05,1717.477734,0.002627,-0.002707,2.7650,0.1104,-0.0898,0.02896,0.00142,-0.00107,2.661,0.138,-0.106,0.498,0.217,-0.331,0.291,0.330,-0.181,91.7,107.4,-110.6,0.343,0.102,-0.095,0.283,0.097,-0.094,0.08474,0.00086,-0.00081,3.505,0.072,-0.073,78.68,4.89,-4.83,759,12,-12,1,significant TTVs
1288.01,1288,365733349,T001288,spoc,2.69983055,6.59525575E-07,-6.60961772E-07,1712.358693,0.000192,-0.000185,2.3793,0.0148,-0.0131,0.04753,0.00063,-0.00048,4.968,0.108,-0.100,0.291,0.141,-0.187,0.142,0.341,-0.100,89.6,99.9,-99.3,0.351,0.053,-0.050,0.276,0.082,-0.083,0.03737,0.00042,-0.00040,2.591,0.063,-0.058,497.25,32.49,-31.75,1203,20,-19,0,
1294.01,1294,219015370,T001294,spoc,3.91528901,1.55294181E-05,-1.56254331E-05,2393.007350,0.000700,-0.000723,3.0331,0.0499,-0.0495,0.05963,0.00080,-0.00081,10.124,0.236,-0.221,0.860,0.014,-0.018,0.245,0.342,-0.119,182.4,51.0,-234.8,0.229,0.088,-0.086,0.184,0.092,-0.089,0.05105,0.00094,-0.00075,4.515,0.104,-0.116,891.97,59.58,-63.01,1393,23,-25,0,
1296.01,1296,219854185,T001296,spoc,3.94437322,1.15923674E-06,-1.19932513E-06,1930.755317,0.000210,-0.000225,4.8637,0.0148,-0.0141,0.07599,0.00043,-0.00042,14.116,0.285,-0.263,0.243,0.070,-0.107,0.086,0.330,-0.069,96.3,97.8,-109.7,0.374,0.034,-0.032,0.196,0.062,-0.063,0.05130,0.00041,-0.00034,5.042,0.122,-0.102,949.94,66.32,-61.15,1415,25,-23,0,
1298.01,1298,237104103,T001298,spoc,4.53714241,2.10027731E-06,-2.23748829E-06,1934.122468,0.000328,-0.000334,4.0293,0.0186,-0.0170,0.06092,0.00050,-0.00044,9.658,0.199,-0.173,0.272,0.110,-0.166,0.137,0.340,-0.094,87.0,96.9,-92.2,0.289,0.046,-0.048,0.218,0.081,-0.079,0.05729,0.00039,-0.00089,4.376,0.093,-0.103,632.41,39.49,-52.03,1278,20,-26,0,
1339.01,1339,269701147,191939,spoc,8.88032185,3.26498208E-06,-3.24445316E-06,1715.355764,0.000265,-0.000247,3.0662,0.0228,-0.0234,0.03333,0.00053,-0.00073,3.395,0.080,-0.094,0.523,0.094,-0.202,0.226,0.316,-0.154,89.7,92.4,-92.0,0.348,0.059,-0.060,0.246,0.085,-0.080,0.07862,0.00086,-0.00083,3.888,0.093,-0.082,106.50,6.98,-6.64,819,13,-13,0,multi
1339.02,1339,269701147,191939,spoc,28.57998423,2.39759358E-05,-2.38405353E-05,1726.054680,0.000559,-0.000582,4.4702,0.0492,-0.0413,0.03124,0.00079,-0.00067,3.182,0.097,-0.087,0.482,0.159,-0.298,0.262,0.314,-0.175,89.7,95.6,-94.8,0.305,0.067,-0.065,0.250,0.084,-0.082,0.17139,0.00186,-0.00181,5.726,0.137,-0.121,22.41,1.47,-1.40,555,9,-9,1,multi; significant TTVs (chopping)
1339.03,1339,269701147,191939,spoc,38.35221754,4.16987707E-05,-4.05838285E-05,1743.556036,0.000794,-0.000744,5.5120,0.0477,-0.0415,0.03060,0.00051,-0.00037,3.117,0.074,-0.065,0.323,0.197,-0.218,0.193,0.332,-0.122,94.2,95.0,-101.8,0.289,0.064,-0.066,0.209,0.088,-0.088,0.20851,0.00227,-0.00221,6.312,0.151,-0.133,15.14,0.99,-0.94,503,8,-8,1,multi; significant TTVs (chopping)
1347.01,1347,229747848,T001347,spoc,0.84742466,3.88901793E-07,-3.88611894E-07,1683.558739,0.000312,-0.000329,0.8770,0.0221,-0.0147,0.01980,0.00095,-0.00062,1.814,0.091,-0.061,0.526,0.257,-0.362,0.506,0.221,-0.265,90.0,78.5,-79.0,0.283,0.086,-0.092,0.232,0.102,-0.095,0.01709,0.00010,-0.00011,1.527,0.019,-0.018,1973.02,98.87,-97.93,1698,21,-21,0,multi
1347.02,1347,229747848,T001347,spoc,4.84194977,1.33518823E-05,-1.17750562E-05,1688.190336,0.001746,-0.002016,2.2429,0.0854,-0.0754,0.01831,0.00095,-0.00070,1.678,0.090,-0.068,0.483,0.207,-0.316,0.250,0.355,-0.162,90.3,113.0,-113.4,0.353,0.099,-0.104,0.281,0.102,-0.104,0.05463,0.00030,-0.00034,2.703,0.033,-0.032,193.16,9.68,-9.59,950,12,-12,0,multi
1386.01,1386,343019899,T001386,tess-spoc,25.84065326,3.11897172E-03,-3.19217013E-03,1752.321339,0.002201,-0.002185,5.6704,0.1528,-0.1241,0.05568,0.00157,-0.00122,6.216,0.206,-0.170,0.294,0.274,-0.200,0.168,0.361,-0.137,93.3,126.3,-133.3,0.266,0.090,-0.093,0.269,0.110,-0.104,0.17310,0.00194,-0.00196,5.749,0.130,-0.129,33.92,2.27,-2.26,615,10,-10,0,
1410.01,1410,199444169,T001410,spoc,1.21687612,9.96018021E-07,-9.70264977E-07,1739.729272,0.000595,-0.000567,1.1121,0.0476,-0.0358,0.03761,0.00239,-0.00169,3.101,0.220,-0.161,0.565,0.206,-0.376,0.393,0.271,-0.249,88.5,95.1,-93.9,0.449,0.096,-0.095,0.219,0.102,-0.100,0.02066,0.00018,-0.00020,1.655,0.048,-0.060,554.54,44.34,-39.78,1237,25,-22,0,
1411.01,1411,116483514,GJ9522A,spoc,1.45205289,1.63977451E-06,-1.83305434E-06,1739.474001,0.000468,-0.000468,1.5089,0.0206,-0.0187,0.01790,0.00050,-0.00045,1.199,0.049,-0.045,0.255,0.279,-0.173,0.154,0.357,-0.128,98.9,119.6,-135.8,0.313,0.094,-0.092,0.207,0.099,-0.100,0.02122,0.00017,-0.00015,1.531,0.033,-0.033,215.47,16.07,-15.49,976,18,-18,0,
1422.01,1422,333473672,T001422,spoc,13.00178233,4.9763526E-05,-4.23682295E-05,1745.914050,0.001771,-0.001598,4.4360,0.1124,-0.0857,0.03527,0.00115,-0.00093,3.937,0.147,-0.126,0.299,0.265,-0.209,0.165,0.361,-0.132,85.2,131.5,-122.9,0.305,0.093,-0.098,0.295,0.094,-0.098,0.10786,0.00130,-0.00129,4.551,0.110,-0.106,92.11,6.54,-6.47,790,14,-14,0,possible TTVs
1430.01,1430,293954617,235088,spoc,7.43409843,8.7100448E-06,-8.84961922E-06,1690.779026,0.000885,-0.000900,2.6734,0.0438,-0.0363,0.02383,0.00066,-0.00051,2.075,0.093,-0.071,0.395,0.195,-0.251,0.202,0.349,-0.138,89.1,109.5,-108.6,0.377,0.080,-0.083,0.208,0.094,-0.093,0.07070,0.00058,-0.00063,3.065,0.082,-0.113,76.60,6.67,-5.64,754,16,-14,0,possible TTVs
1436.01,1436,154383539,T001436,spoc,0.86761683,2.02750976E-06,-3.40962104E-06,1711.896063,0.001222,-0.001073,1.3169,0.0491,-0.0456,0.01865,0.00102,-0.00093,1.518,0.103,-0.090,0.385,0.243,-0.260,0.196,0.350,-0.142,88.9,119.0,-116.2,0.389,0.103,-0.102,0.246,0.099,-0.096,0.01635,0.00016,-0.00018,1.453,0.053,-0.061,1195.57,112.67,-98.09,1499,35,-31,0,
1437.01,1437,198356533,154840,spoc,18.84095222,7.69635462E-05,-7.70817203E-05,1700.733482,0.002851,-0.002960,6.1932,0.1228,-0.1077,0.01773,0.00040,-0.00034,2.435,0.070,-0.063,0.242,0.273,-0.170,0.162,0.359,-0.131,95.3,126.5,-136.7,0.229,0.092,-0.087,0.264,0.107,-0.099,0.13912,0.00171,-0.00167,6.186,0.146,-0.136,94.33,6.59,-6.49,794,14,-14,0,possible TTVs
1438.01,1438,229650439,T001438,spoc,5.13965932,5.28439321E-06,-5.11661668E-06,1683.626643,0.000710,-0.000705,1.0085,0.0561,-0.1029,0.03217,0.00200,-0.00335,2.868,0.183,-0.302,0.943,0.014,-0.153,0.325,0.455,-0.257,90.3,94.4,-94.6,0.374,0.117,-0.113,0.256,0.110,-0.102,0.05598,0.00039,-0.00045,2.755,0.041,-0.052,143.88,7.51,-7.86,883,12,-12,0,multi
1438.02,1438,229650439,T001438,spoc,9.42807381,1.55028809E-05,-1.46629148E-05,1689.915211,0.001426,-0.001377,1.5584,0.1059,-0.1034,0.02920,0.00168,-0.00303,2.603,0.154,-0.273,0.870,0.047,-0.366,0.402,0.335,-0.298,88.7,105.4,-104.8,0.367,0.101,-0.096,0.253,0.097,-0.102,0.08388,0.00059,-0.00067,3.361,0.050,-0.063,64.07,3.35,-3.50,721,9,-10,0,multi
1439.01,1439,232982558,T001439,spoc,27.64386926,1.32624753E-04,-1.38048001E-04,1703.478189,0.004033,-0.003933,5.6278,0.2064,-0.1447,0.02403,0.00124,-0.00085,4.243,0.230,-0.168,0.570,0.216,-0.368,0.398,0.275,-0.238,90.6,96.4,-98.2,0.282,0.096,-0.095,0.260,0.100,-0.096,0.19177,0.00182,-0.00401,8.525,0.172,-0.196,74.37,4.34,-5.22,748,11,-13,0,
1443.01,1443,237232044,T001443,spoc,23.54071409,6.63015604E-05,-6.21930723E-05,1693.244299,0.002302,-0.002459,4.2605,0.0798,-0.0684,0.02812,0.00085,-0.00066,2.304,0.127,-0.101,0.319,0.249,-0.214,0.165,0.347,-0.129,89.1,125.0,-123.4,0.375,0.091,-0.089,0.233,0.095,-0.099,0.14710,0.00150,-0.00174,4.426,0.197,-0.207,17.42,1.82,-1.55,521,14,-12,0,
1444.01,1444,258514800,T001444,spoc,0.47027369,3.17237812E-07,-2.50557843E-07,1711.366630,0.000456,-0.000808,1.2828,0.0221,-0.0154,0.01428,0.00040,-0.00034,1.418,0.047,-0.041,0.333,0.234,-0.220,0.163,0.364,-0.124,89.3,120.7,-118.2,0.276,0.091,-0.091,0.226,0.097,-0.102,0.01164,0.00012,-0.00013,1.362,0.031,-0.031,4879.83,306.69,-304.00,2130,33,-33,0,
1451.01,1451,417931607,T001451,spoc,16.53790309,6.93802164E-05,-6.27496208E-05,1694.313789,0.002122,-0.002944,3.0940,0.0859,-0.0717,0.02356,0.00113,-0.00084,2.611,0.134,-0.103,0.507,0.257,-0.344,0.427,0.259,-0.248,89.9,87.5,-87.5,0.289,0.097,-0.102,0.284,0.102,-0.106,0.12713,0.00154,-0.00144,4.820,0.113,-0.109,64.90,4.45,-4.38,723,12,-12,0,
1456.01,1456,199376584,332231,spoc,18.71179648,1.38495409E-05,-1.37058482E-05,1692.260932,0.000511,-0.000530,6.1682,0.0338,-0.0265,0.06570,0.00059,-0.00047,9.073,0.187,-0.175,0.169,0.146,-0.119,0.090,0.334,-0.073,103.4,101.8,-127.6,0.285,0.050,-0.051,0.362,0.085,-0.081,0.14511,0.00132,-0.00140,6.207,0.136,-0.115,96.28,6.77,-6.37,798,14,-13,1,likely TTVs
1467.01,1467,240968774,T001467,spoc,5.97114789,1.07519404E-05,-1.01473673E-05,1766.988289,0.001277,-0.002165,1.5781,0.0741,-0.0534,0.03366,0.00165,-0.00160,1.676,0.088,-0.084,0.441,0.226,-0.307,0.296,0.314,-0.180,89.3,99.0,-98.8,0.155,0.106,-0.097,0.411,0.097,-0.099,0.04943,0.00032,-0.00029,2.030,0.023,-0.024,15.55,0.73,-0.65,506,6,-5,0,
1471.01,1471,306263608,12572,spoc,20.77289127,4.8435779E-05,-4.95933768E-05,1767.421958,0.001365,-0.001411,4.9427,0.0559,-0.0500,0.03659,0.00075,-0.00057,3.828,0.104,-0.088,0.248,0.219,-0.176,0.135,0.346,-0.108,84.5,124.5,-112.9,0.306,0.076,-0.076,0.299,0.091,-0.094,0.14497,0.00172,-0.00167,5.080,0.123,-0.113,39.99,2.73,-2.59,641,11,-10,0,multi
1471.02,1471,306263608,12572,spoc,52.56355276,1.66366895E-04,-1.84684772E-04,1779.190942,0.001614,-0.001448,6.5716,0.0808,-0.0650,0.03277,0.00072,-0.00061,3.429,0.097,-0.086,0.291,0.205,-0.195,0.142,0.336,-0.109,86.9,118.9,-112.2,0.306,0.079,-0.086,0.257,0.096,-0.092,0.26920,0.00319,-0.00310,6.895,0.167,-0.153,11.60,0.79,-0.75,470,8,-8,0,multi
1472.01,1472,306955329,T001472,spoc,6.36338563,8.56778253E-06,-8.44004694E-06,1765.609635,0.001209,-0.001273,2.6124,0.0562,-0.0478,0.04552,0.00154,-0.00121,4.160,0.157,-0.126,0.420,0.187,-0.284,0.211,0.321,-0.137,86.1,109.6,-103.3,0.400,0.081,-0.085,0.264,0.096,-0.098,0.06525,0.00047,-0.00053,3.042,0.046,-0.060,102.63,5.68,-5.47,811,11,-11,0,"possible TTVs; possible 2nd planet at t0=1772.8479, per=15.5384"
1473.01,1473,352413427,6061,spoc,5.25447882,1.24758847E-05,-1.34170944E-05,1769.783406,0.002562,-0.001911,3.2396,0.0960,-0.0722,0.02210,0.00082,-0.00056,2.428,0.099,-0.073,0.282,0.335,-0.196,0.194,0.397,-0.158,107.4,121.0,-155.0,0.272,0.096,-0.088,0.317,0.103,-0.101,0.05968,0.00061,-0.00068,3.232,0.068,-0.068,316.96,20.24,-20.78,1075,17,-18,0,
1601.01,1601,139375960,T001601,tess-spoc,5.33329791,8.8931506E-04,-9.67585171E-04,1793.275235,0.001720,-0.001645,6.4852,0.1258,-0.1121,0.05931,0.00212,-0.00131,14.199,0.649,-0.511,0.359,0.238,-0.230,0.203,0.335,-0.162,65.3,159.0,-111.6,0.364,0.079,-0.081,0.323,0.098,-0.098,0.06847,0.00053,-0.00077,6.497,0.179,-0.178,1180.97,92.91,-88.05,1494,29,-28,0,
1611.01,1611,264678534,207897,spoc,16.20170798,1.28485374E-05,-1.21820044E-05,1796.495024,0.000580,-0.000629,2.9048,0.0349,-0.0258,0.02744,0.00087,-0.00054,2.343,0.124,-0.092,0.424,0.225,-0.287,0.341,0.288,-0.190,89.6,86.4,-85.9,0.344,0.069,-0.065,0.215,0.086,-0.091,0.11732,0.00108,-0.00121,3.964,0.136,-0.172,27.15,2.74,-2.34,582,15,-13,1,significant TTVs
1669.01,1669,428679607,T001669,spoc,2.68005527,2.74497708E-06,-3.00263363E-06,1816.944656,0.000862,-0.000757,1.9284,0.0388,-0.0346,0.01993,0.00081,-0.00070,2.296,0.102,-0.090,0.560,0.193,-0.366,0.346,0.282,-0.232,92.0,99.3,-101.2,0.280,0.089,-0.094,0.223,0.103,-0.100,0.03759,0.00041,-0.00039,2.746,0.066,-0.059,646.69,43.78,-42.90,1285,22,-21,0,
1691.01,1691,268334473,T001691,spoc,16.73690028,3.15368692E-05,-3.01683478E-05,1818.090719,0.001279,-0.001351,4.9709,0.0697,-0.0513,0.03239,0.00077,-0.00053,3.565,0.107,-0.087,0.259,0.271,-0.184,0.175,0.336,-0.140,97.8,126.5,-140.7,0.313,0.074,-0.076,0.282,0.094,-0.092,0.12624,0.00157,-0.00149,4.921,0.124,-0.116,58.06,4.20,-3.98,703,13,-12,0,
1694.01,1694,396740648,T001694,spoc,3.77013733,8.79121065E-05,-8.9133079E-05,1817.266380,0.000646,-0.000625,2.8696,0.0350,-0.0317,0.06095,0.00138,-0.00101,5.342,0.148,-0.119,0.266,0.198,-0.184,0.289,0.320,-0.133,199.4,37.4,-257.1,0.472,0.071,-0.068,0.239,0.092,-0.091,0.04496,0.00040,-0.00044,2.549,0.051,-0.054,187.62,11.27,-10.67,943,14,-13,0,
1710.01,1710,445805961,T001710,spoc,24.28338366,1.90753543E-05,-1.9557283E-05,1836.962945,0.000486,-0.000468,5.2551,0.0262,-0.0229,0.04982,0.00037,-0.00036,5.203,0.096,-0.091,0.135,0.127,-0.094,0.081,0.314,-0.065,94.0,112.4,-119.0,0.340,0.057,-0.055,0.247,0.086,-0.088,0.16551,0.00127,-0.00160,5.253,0.087,-0.100,31.34,1.83,-1.90,603,9,-9,0,
1716.01,1716,14336130,237566,spoc,8.08236605,3.5101598E-05,-3.62106813E-05,1843.855292,0.003409,-0.003115,3.5146,0.1724,-0.1578,0.02166,0.00122,-0.00086,2.877,0.171,-0.128,0.508,0.227,-0.347,0.296,0.342,-0.186,88.1,113.6,-109.3,0.313,0.102,-0.103,0.321,0.100,-0.101,0.08060,0.00090,-0.00089,4.450,0.102,-0.100,244.46,17.06,-16.99,1008,18,-18,0,
1723.01,1723,71431780,T001723,spoc,13.72646810,3.85784622E-04,-3.98041202E-04,1852.702690,0.002704,-0.002349,4.3957,0.2200,-0.2195,0.02781,0.00106,-0.00093,3.292,0.143,-0.128,0.353,0.220,-0.252,0.192,0.359,-0.139,86.8,117.7,-113.4,0.318,0.106,-0.110,0.287,0.102,-0.107,0.11359,0.00135,-0.00133,4.809,0.124,-0.117,89.10,6.61,-6.43,783,15,-14,0,
1726.01,1726,130181866,63433,spoc,7.10794074,6.84956193E-06,-6.29404073E-06,1845.373460,0.000517,-0.000608,3.2442,0.0362,-0.0261,0.02163,0.00049,-0.00037,2.164,0.058,-0.048,0.488,0.197,-0.317,0.269,0.323,-0.215,102.4,130.0,-155.0,0.204,0.069,-0.072,0.201,0.091,-0.090,0.07206,0.00052,-0.00066,3.289,0.047,-0.057,146.38,8.01,-8.33,886,12,-13,0,multi
1726.02,1726,130181866,63433,spoc,20.54382747,2.0819588E-05,-2.10303315E-05,1844.058872,0.000580,-0.000614,4.0722,0.0414,-0.0354,0.02582,0.00043,-0.00043,2.582,0.057,-0.056,0.505,0.121,-0.228,0.179,0.346,-0.125,94.7,113.7,-122.4,0.270,0.067,-0.068,0.223,0.084,-0.086,0.14622,0.00105,-0.00135,4.702,0.067,-0.082,35.55,1.94,-2.02,622,9,-9,0,multi
1736.01,1736,408618999,T001736,spoc,7.07309201,1.70592707E-05,-1.65966195E-05,1792.793937,0.001771,-0.001869,3.9826,0.0836,-0.0756,0.02042,0.00068,-0.00050,3.182,0.122,-0.095,0.426,0.256,-0.305,0.289,0.318,-0.169,92.1,100.3,-104.0,0.243,0.088,-0.092,0.243,0.096,-0.093,0.07300,0.00086,-0.00078,5.042,0.124,-0.109,346.82,26.15,-24.23,1100,21,-19,0,
1742.01,1742,219857012,156141,spoc,21.26908398,5.3628219E-05,-5.05112816E-05,1725.351994,0.001828,-0.002202,6.2918,0.0674,-0.0663,0.01917,0.00034,-0.00027,2.365,0.057,-0.051,0.265,0.269,-0.189,0.309,0.337,-0.163,-23.0,260.7,-36.0,0.206,0.074,-0.073,0.226,0.094,-0.098,0.15443,0.00161,-0.00158,5.657,0.124,-0.113,55.02,3.55,-3.48,694,11,-11,1,likely TTVs
1751.01,1751,287080092,146757,spoc,37.46855463,1.40683471E-04,-1.38457392E-04,1733.631483,0.002846,-0.002930,7.6512,0.1647,-0.1045,0.02059,0.00066,-0.00042,2.951,0.111,-0.082,0.390,0.245,-0.259,0.199,0.374,-0.143,91.7,119.3,-122.5,0.269,0.091,-0.084,0.307,0.098,-0.100,0.21452,0.00277,-0.00250,8.346,0.210,-0.191,42.75,3.15,-3.06,652,12,-12,0,
1753.01,1753,289580577,T001753,spoc,5.38462287,8.69348178E-06,-1.06071932E-05,1684.503978,0.001578,-0.001301,3.1784,0.0519,-0.0474,0.02339,0.00078,-0.00057,2.479,0.098,-0.079,0.271,0.267,-0.190,0.157,0.359,-0.127,85.8,131.3,-123.3,0.350,0.093,-0.086,0.283,0.100,-0.098,0.05907,0.00071,-0.00069,3.233,0.088,-0.082,242.26,17.65,-16.96,1005,18,-18,0,
1758.01,1758,367858035,T001758,spoc,20.70506109,4.82369423E-05,-4.84995715E-05,1806.698128,0.001514,-0.001606,3.6705,0.1019,-0.0804,0.03999,0.00247,-0.00145,3.557,0.228,-0.142,0.515,0.242,-0.333,0.278,0.319,-0.176,92.1,113.9,-116.9,0.375,0.090,-0.093,0.281,0.097,-0.102,0.13842,0.00146,-0.00145,4.521,0.109,-0.103,21.92,1.42,-1.32,551,9,-8,0,
1759.01,1759,408636441,T001759,spoc,18.85000933,2.23489208E-05,-2.31409206E-05,1745.466051,0.000949,-0.001002,3.5937,0.0866,-0.0516,0.04980,0.00171,-0.00100,3.120,0.123,-0.080,0.323,0.278,-0.237,0.221,0.334,-0.176,130.7,99.5,-179.8,0.403,0.075,-0.075,0.198,0.098,-0.092,0.11470,0.00067,-0.00053,3.530,0.042,-0.049,5.37,0.28,-0.24,388,5,-4,0,
1775.01,1775,9348006,T001775,spoc,10.24055446,1.03853652E-05,-1.02184782E-05,1877.564523,0.000526,-0.000496,3.6639,0.0362,-0.0310,0.08902,0.00099,-0.00093,8.047,0.143,-0.128,0.175,0.144,-0.121,0.091,0.322,-0.076,81.1,127.1,-109.4,0.354,0.061,-0.060,0.217,0.091,-0.089,0.08982,0.00046,-0.00050,3.665,0.039,-0.041,59.53,2.88,-2.79,708,9,-8,0,
1776.01,1776,21535395,95072,spoc,2.79986525,2.45553889E-05,-3.1624694E-05,1871.497989,0.003792,-0.003734,1.9317,0.1875,-0.1765,0.01192,0.00086,-0.00073,1.216,0.090,-0.077,0.507,0.227,-0.347,0.309,0.316,-0.204,89.5,108.2,-106.6,0.309,0.104,-0.107,0.302,0.102,-0.100,0.03781,0.00045,-0.00043,2.505,0.061,-0.055,615.18,40.93,-39.76,1269,21,-21,0,
1778.01,1778,39699648,77946,spoc,6.52733674,4.36015932E-05,-3.98148907E-05,1876.004636,0.002503,-0.002649,2.9757,0.1750,-0.1491,0.02016,0.00124,-0.00097,2.896,0.187,-0.142,0.593,0.192,-0.399,0.372,0.285,-0.242,89.5,105.9,-103.9,0.297,0.103,-0.105,0.317,0.101,-0.103,0.07258,0.00062,-0.00058,4.308,0.054,-0.094,384.97,26.65,-24.71,1129,20,-18,0,possible TTVs
1794.01,1794,286916251,T001794,spoc,8.76556580,7.34577761E-05,-6.84278561E-05,1715.309026,0.003975,-0.003310,3.9154,0.1262,-0.1319,0.02297,0.00109,-0.00086,3.297,0.167,-0.137,0.494,0.219,-0.340,0.306,0.316,-0.187,90.9,103.1,-103.7,0.289,0.096,-0.096,0.266,0.103,-0.098,0.08235,0.00093,-0.00087,5.112,0.118,-0.105,230.41,15.95,-15.33,993,17,-17,0,
1797.01,1797,368435330,93963,spoc,1.03914080,4.7718622E-06,-3.2862814E-06,1900.237965,0.001388,-0.001629,1.8156,0.0553,-0.0640,0.01307,0.00061,-0.00055,1.470,0.073,-0.066,0.329,0.273,-0.217,0.183,0.374,-0.144,95.9,121.0,-133.7,0.289,0.099,-0.095,0.304,0.104,-0.103,0.02063,0.00016,-0.00020,1.892,0.033,-0.038,2730.55,159.08,-168.46,1842,27,-28,0,multi
1797.02,1797,368435330,93963,spoc,3.64514258,7.94861448E-06,-7.71094792E-06,1902.874575,0.001390,-0.001417,2.3643,0.0636,-0.0581,0.02774,0.00110,-0.00081,3.120,0.135,-0.104,0.492,0.186,-0.323,0.250,0.336,-0.165,90.0,110.3,-108.8,0.323,0.088,-0.091,0.329,0.101,-0.098,0.04762,0.00037,-0.00046,2.895,0.050,-0.058,512.31,29.85,-31.61,1212,18,-19,0,multi
1798.01,1798,198153540,T001798,spoc,0.43781508,8.73724271E-07,-2.10679458E-06,1739.071727,0.000952,-0.001037,1.2847,0.0429,-0.0460,0.01622,0.00076,-0.00064,1.399,0.068,-0.058,0.316,0.307,-0.222,0.300,0.349,-0.189,96.3,141.0,-153.9,0.424,0.094,-0.097,0.257,0.102,-0.108,0.01071,0.00007,-0.00009,1.195,0.018,-0.022,3329.20,173.59,-178.26,1936,25,-26,0,multi
1798.02,1798,198153540,T001798,spoc,8.02154256,2.93777916E-05,-3.25528743E-05,1741.594140,0.002224,-0.002232,3.1376,0.1098,-0.0762,0.02764,0.00131,-0.00100,2.385,0.118,-0.092,0.268,0.317,-0.188,0.197,0.369,-0.158,99.5,126.5,-146.8,0.431,0.102,-0.101,0.260,0.100,-0.099,0.07441,0.00051,-0.00061,3.119,0.045,-0.056,68.93,3.59,-3.69,734,10,-10,0,multi
1799.01,1799,8967242,96735,spoc,7.08575411,8.38381208E-05,-9.2275459E-05,1904.830500,0.008405,-0.008010,3.1410,0.1827,-0.1757,0.01367,0.00087,-0.00081,1.422,0.093,-0.088,0.372,0.255,-0.252,0.207,0.368,-0.150,87.8,122.8,-118.3,0.310,0.100,-0.100,0.288,0.105,-0.100,0.07074,0.00084,-0.00079,3.451,0.080,-0.076,171.85,11.49,-10.70,923,15,-14,0,
1801.01,1801,119584412,HIP57099,spoc,10.64398466,2.71145807E-05,-2.54399086E-05,1903.542265,0.001305,-0.001442,2.6991,0.0613,-0.0507,0.03505,0.00114,-0.00114,1.961,0.077,-0.075,0.232,0.249,-0.167,0.166,0.350,-0.134,87.4,135.6,-130.0,0.319,0.094,-0.093,0.261,0.106,-0.100,0.07542,0.00055,-0.00047,2.670,0.039,-0.039,8.18,0.44,-0.40,431,6,-5,0,
1807.01,1807,180695581,HIP65469,spoc,0.54937140,5.85720623E-07,-6.4905683E-07,1900.443600,0.000370,-0.000347,0.9772,0.0205,-0.0186,0.01840,0.00085,-0.00065,1.497,0.081,-0.068,0.489,0.216,-0.329,0.277,0.328,-0.172,91.2,104.4,-107.8,0.366,0.094,-0.094,0.221,0.096,-0.098,0.01221,0.00012,-0.00013,1.234,0.028,-0.032,1952.65,149.14,-149.69,1694,32,-32,0,
1823.01,1823,142381532,TIC142381532,spoc,38.81358963,3.32484425E-05,-3.31538906E-05,1715.178950,0.000442,-0.000448,5.9234,0.0413,-0.0360,0.08589,0.00109,-0.00080,7.541,0.332,-0.252,0.186,0.132,-0.129,0.142,0.334,-0.103,73.5,143.1,-108.9,0.568,0.048,-0.048,0.174,0.088,-0.088,0.21180,0.00217,-0.00233,5.719,0.210,-0.260,7.64,0.75,-0.63,424,10,-9,0,
1824.01,1824,142387023,T001824,spoc,22.80852969,5.95847094E-05,-6.16677407E-05,1879.546763,0.001281,-0.001177,4.1100,0.0596,-0.0528,0.03097,0.00086,-0.00071,2.744,0.087,-0.072,0.377,0.206,-0.250,0.179,0.349,-0.123,95.0,111.5,-119.2,0.340,0.086,-0.091,0.237,0.097,-0.097,0.15084,0.00110,-0.00127,4.507,0.066,-0.082,18.52,1.02,-1.00,529,7,-7,0,
1836.01,1836,207468071,148193,spoc,1.77274541,5.83416026E-06,-5.28455199E-06,1929.524118,0.001778,-0.002383,1.7867,0.0625,-0.0764,0.01449,0.00120,-0.00077,2.600,0.221,-0.144,0.623,0.232,-0.400,0.555,0.201,-0.314,88.9,82.4,-83.1,0.298,0.102,-0.102,0.317,0.107,-0.102,0.03089,0.00020,-0.00033,3.459,0.069,-0.073,3851.03,275.12,-223.25,2008,36,-29,0,multi
1836.02,1836,207468071,148193,spoc,20.38083123,2.53781459E-05,-2.69406228E-05,1933.166002,0.000796,-0.000766,6.6245,0.0720,-0.0538,0.04614,0.00069,-0.00061,8.281,0.204,-0.168,0.381,0.149,-0.235,0.223,0.334,-0.133,93.7,86.7,-92.5,0.295,0.062,-0.062,0.239,0.092,-0.085,0.15737,0.00102,-0.00169,7.967,0.156,-0.165,148.41,10.60,-8.60,890,16,-13,0,multi; possible TTVs
1842.01,1842,404505029,T001842,spoc,9.57392403,1.53056952E-05,-1.54676929E-05,1933.335942,0.000882,-0.000858,4.3071,0.0843,-0.0733,0.05571,0.00075,-0.00074,12.349,0.279,-0.294,0.782,0.029,-0.041,0.263,0.319,-0.136,89.4,84.6,-83.2,0.225,0.084,-0.079,0.241,0.091,-0.092,0.10020,0.00067,-0.00083,7.322,0.159,-0.151,490.85,35.74,-35.73,1200,22,-22,0,
1898.01,1898,91987762,83342,spoc,45.52228840,6.12407052E-05,-6.23231002E-05,1894.251999,0.000736,-0.000684,4.2704,0.0624,-0.0623,0.05340,0.00092,-0.00142,9.396,0.234,-0.309,0.700,0.054,-0.112,0.636,0.176,-0.114,89.2,67.2,-65.5,0.282,0.075,-0.078,0.317,0.096,-0.091,0.26866,0.00187,-0.00269,10.283,0.222,-0.190,49.08,3.37,-3.42,675,12,-12,0,
2019.01,2019,159781361,T002019,spoc,15.32221964,1.81441245E-04,-1.7195842E-04,1942.979948,0.004173,-0.005377,7.5729,0.2432,-0.2644,0.02801,0.00130,-0.00099,5.333,0.264,-0.208,0.312,0.298,-0.210,0.193,0.382,-0.154,79.2,144.7,-122.8,0.363,0.095,-0.099,0.302,0.101,-0.104,0.12769,0.00380,-0.00085,7.669,0.260,-0.131,167.97,14.75,-11.07,917,20,-15,0,
2045.01,2045,347013211,T002045,tess-spoc,9.07753467,8.4508961E-05,-8.40397198E-05,1765.594855,0.001409,-0.001377,5.9048,0.0926,-0.0794,0.06593,0.00123,-0.00102,12.768,0.356,-0.336,0.292,0.185,-0.206,0.180,0.350,-0.114,92.4,95.1,-99.5,0.322,0.080,-0.074,0.261,0.096,-0.094,0.09273,0.00076,-0.00195,6.623,0.159,-0.161,439.27,29.28,-32.95,1167,19,-22,0,
2076.01,2076,27491137,T002076,spoc,10.35530704,1.42873445E-05,-1.46008845E-05,1743.723981,0.000965,-0.000947,3.2428,0.0470,-0.0381,0.03191,0.00117,-0.00067,2.771,0.143,-0.095,0.334,0.234,-0.220,0.169,0.354,-0.127,91.6,117.5,-121.7,0.444,0.076,-0.078,0.319,0.094,-0.092,0.08827,0.00069,-0.00073,3.438,0.092,-0.121,53.02,4.64,-3.83,688,15,-12,1,multi; likely TTVs
2076.02,2076,27491137,T002076,spoc,21.01532416,2.29976281E-05,-2.37653124E-05,1748.689464,0.000591,-0.000597,4.1935,0.0358,-0.0315,0.04255,0.00056,-0.00053,3.694,0.142,-0.111,0.227,0.172,-0.154,0.123,0.346,-0.094,88.4,108.6,-105.7,0.359,0.064,-0.064,0.221,0.089,-0.088,0.14149,0.00111,-0.00117,4.397,0.117,-0.155,20.63,1.80,-1.49,543,12,-10,1,multi; likely TTVs
2076.03,2076,27491137,T002076,spoc,35.12561099,9.6314765E-05,-8.48861551E-05,1762.665840,0.001595,-0.001872,2.9702,0.1209,-0.0941,0.03952,0.00198,-0.00269,3.431,0.211,-0.252,0.726,0.109,-0.462,0.440,0.261,-0.321,90.3,87.5,-88.3,0.365,0.089,-0.092,0.262,0.097,-0.102,0.19927,0.00156,-0.00164,5.203,0.139,-0.184,10.40,0.91,-0.75,458,10,-8,0,multi
2088.01,2088,441765914,T002088,spoc,124.73018152,6.10244541E-04,-5.75125473E-04,1769.607671,0.003145,-0.003169,7.3620,0.1548,-0.1446,0.03981,0.00135,-0.00103,3.683,0.193,-0.141,0.359,0.216,-0.246,0.194,0.332,-0.131,94.5,103.2,-111.1,0.431,0.087,-0.084,0.256,0.098,-0.093,0.47217,0.00389,-0.00444,8.320,0.272,-0.356,1.93,0.18,-0.14,300,7,-5,0,
2114.01,2114,9828416,T002114,spoc,6.20983709,2.05691075E-04,-1.96925929E-04,2719.046968,0.001051,-0.001078,4.6005,0.0832,-0.0754,0.06168,0.00072,-0.00076,14.097,0.329,-0.321,0.782,0.034,-0.034,0.151,0.334,-0.112,100.2,114.4,-133.9,0.140,0.089,-0.087,0.188,0.105,-0.100,0.07532,0.00053,-0.00063,6.551,0.108,-0.128,1135.82,79.96,-77.50,1479,26,-25,0,
2128.01,2128,21832928,155060,spoc,16.34141765,1.45434088E-04,-1.27862411E-04,1987.265131,0.002204,-0.002176,4.6981,0.1366,-0.1102,0.01714,0.00063,-0.00052,2.089,0.089,-0.076,0.375,0.261,-0.254,0.206,0.388,-0.144,88.4,117.9,-116.3,0.242,0.094,-0.094,0.297,0.102,-0.105,0.12707,0.00157,-0.00155,5.216,0.142,-0.130,87.99,6.66,-6.50,781,15,-14,0,
2145.01,2145,88992642,HIP86040,spoc,10.26112516,1.12646226E-05,-1.1933554E-05,2013.280218,0.000582,-0.000596,7.4684,0.0491,-0.0365,0.04140,0.00048,-0.00043,12.419,0.310,-0.254,0.375,0.132,-0.212,0.289,0.315,-0.125,90.2,81.0,-82.0,0.231,0.056,-0.057,0.254,0.083,-0.084,0.11066,0.00073,-0.00086,9.519,0.206,-0.189,819.21,58.21,-53.10,1363,24,-22,0,

==> tks_planet_properties-reference.csv <==
colnumber,name,units,notes
1,toi_full,,Planet ID number
2,toi,,TOI ID number
3,tic_id,,TIC ID number
4,tks_name,,TKS internal name
5,phot_source,,Source of photometric data (SPOC or TESS-SPOC pipelines)
6,pl_orbper,days,Orbital period
7,pl_orbpererr1,days,Orbital period upper uncertainty
8,pl_orbpererr2,days,Orbital period lower uncertainty
9,pl_tranmid,days,Transit midpoint (BTJD = BJD-2457000)
10,pl_tranmiderr1,days,Transit midpoint (BJD-2457000) upper uncertainty
11,pl_tranmiderr2,days,Transit midpoint (BJD-2457000) lower uncertainty
12,pl_trandur,hours,Transit duration (1st-to-4th contact)
13,pl_trandurerr1,hours,Transit duration (1st-to-4th contact) upper uncertainty
14,pl_trandurerr2,hours,Transit duration (1st-to-4th contact) lower uncertainty
15,pl_ratror,,Planet-to-star radius ratio
16,pl_ratrorerr1,,Planet-to-star radius ratio upper uncertainty
17,pl_ratrorerr2,,Planet-to-star radius ratio lower uncertainty
18,pl_rade,R_Earth,Planet radius
19,pl_radeerr1,R_Earth,Planet radius upper uncertainty
20,pl_radeerr2,R_Earth,Planet radius lower uncertainty
21,pl_imppar,,Impact parameter
22,pl_impparerr1,,Impact parameter upper uncertainty
23,pl_impparerr2,,Impact parameter lower uncertainty
24,pl_orbeccen,,Planet orbital eccentricity (using a uniform prior)
25,pl_orbeccenerr1,,Planet orbital eccentricity upper uncertainty
26,pl_orbeccenerr2,,Planet orbital eccentricity lower uncertainty
27,pl_orblper,deg,Planet argument of periastron (using a uniform prior)
28,pl_orblpererr1,deg,Planet argument of periastron upper uncertainty
29,pl_orblpererr2,deg,Planet argument of periastron lower uncertainty
30,st_limbdark1,,First quadratic limb darkening parameter (modeled)
31,st_limbdark1err1,,First quadratic limb darkening parameter upper uncertainty
32,st_limbdark1err2,,First quadratic limb darkening parameter lower uncertainty
33,st_limbdark2,,Second quadratic limb darkening parameter (modeled)
34,st_limbdark2err1,,Second quadratic limb darkening parameter upper uncertainty
35,st_limbdark2err2,,Second quadratic limb darkening parameter lower uncertainty
36,pl_orbsmax,au,Orbit semi-major axis (derived)
37,pl_orbsmaxerr1,au,Orbit semi-major axis upper uncertainty
38,pl_orbsmaxerr2,au,Orbit semi-major axis lower uncertainty
39,pl_trandurcirc,hours,Transit duration for a centrally transiting orbit (1st-to-4th contact; derived)
40,pl_trandurcircerr1,hours,Transit duration for a centrally transiting orbit upper uncertainty
41,pl_trandurcircerr2,hours,Transit duration for a centrally transiting orbit lower uncertainty
42,pl_insol,F_Earth,Insolation flux (derived)
43,pl_insolerr1,F_Earth,Insolation flux upper uncertainty
44,pl_insolerr2,F_Earth,Insolation flux lower uncertainty
45,pl_eqt,K,Equilibrium temperature (derived)
46,pl_eqterr1,K,Equilibrium temperature upper uncertainty
47,pl_eqterr2,K,Equilibrium temperature lower uncertainty
48,ttv_flag,,Flag indicating if TTV signal is significant (1) or insignificant (0)
49,notes-1may2023,,"Notes from M. MacDougall (as of May 1, 2023)"

==> tks_stellar_properties-final.csv <==
toi,sy_pnum,tic_id,tks_name,evol,st_age,st_ageerr1,st_ageerr2,st_teff,st_tefferr1,st_tefferr2,st_rad,st_raderr1,st_raderr2,st_mass,st_masserr1,st_masserr2,st_dens,st_denserr1,st_denserr2,st_met,st_meterr1,st_meterr2,st_lum,st_lumerr1,st_lumerr2,st_logg,st_loggerr1,st_loggerr2,st_avs,st_avserr1,st_avserr2,st_limbdark1_derived,st_limbdark2_derived,specmatch_flag,specmatch_teff,specmatch_tefferr,specmatch_logg,specmatch_loggerr,specmatch_met,specmatch_meterr,sy_jmag,sy_jmagerr,sy_hmag,sy_hmagerr,sy_kmag,sy_kmagerr,sy_gaiamag,sy_gaiamagerr,sy_gaiabpmag,sy_gaiabpmagerr,sy_gaiarpmag,sy_gaiarpmagerr,sy_plx,sy_plxerr,ra,dec
260,1,37749396,HIP1532,MS,15.9,2.8,-5.5,4050,36,-31,0.5468,0.0109,-0.0074,0.5485,0.0093,-0.0060,4.6966,0.1358,-0.1972,-0.211,0.057,-0.089,0.073,0.004,-0.003,4.700,0.007,-0.010,0.007,0.063,-0.053,0.313,0.350,emp,4020,70,,,-0.45,0.09,7.38,0.02,6.71,0.03,6.55,0.02,9.31,0.01,10.15,0.01,8.45,0.01,49.512,0.056,4.77317781,-9.9648526
266,2,164767175,HIP8152,MS,6.0,2.4,-2.3,5618,74,-73,0.9603,0.0175,-0.0163,0.9373,0.0350,-0.0322,1.4775,0.1081,-0.0999,0.007,0.058,-0.059,0.831,0.049,-0.045,4.443,0.024,-0.024,0.006,0.051,-0.052,0.332,0.276,syn,5613,100,4.4,0.1,-0.01,0.06,8.85,0.03,8.54,0.05,8.45,0.02,9.91,0.01,10.27,0.01,9.41,0.01,9.805,0.040,26.2096483,-18.400908
329,1,169765334,T000329,SG,8.7,1.0,-1.0,5614,79,-74,1.5326,0.0348,-0.0340,1.0678,0.0312,-0.0304,0.4127,0.0324,-0.0278,0.205,0.058,-0.056,2.114,0.136,-0.128,4.092,0.024,-0.022,0.026,0.055,-0.053,0.340,0.268,syn,5634,100,4.0,0.1,0.18,0.06,10.08,0.02,9.75,0.03,9.68,0.02,11.15,0.01,11.53,0.01,10.65,0.01,3.488,0.051,351.320862,-15.634653
465,1,270380593,WASP156,MS,5.6,3.9,-3.2,4987,57,-56,0.8268,0.0138,-0.0140,0.8712,0.0250,-0.0267,2.1541,0.1461,-0.1441,0.305,0.058,-0.059,0.382,0.021,-0.020,4.541,0.022,-0.024,0.088,0.052,-0.053,0.417,0.240,syn,5021,100,4.4,0.1,0.29,0.06,9.91,0.02,9.47,0.02,9.34,0.02,11.32,0.01,11.85,0.01,10.69,0.01,8.164,0.043,32.7817653,2.41802127
469,1,33692729,42813,MS,8.6,2.8,-2.7,5323,73,-71,0.9839,0.0181,-0.0174,0.9452,0.0327,-0.0310,1.3866,0.1045,-0.0974,0.332,0.058,-0.060,0.702,0.042,-0.038,4.425,0.025,-0.025,0.030,0.055,-0.055,0.373,0.261,syn,5398,100,4.4,0.1,0.33,0.06,8.06,0.03,7.72,0.05,7.59,0.02,9.27,0.01,9.71,0.01,8.72,0.01,14.636,0.038,93.0581973,-14.650017
480,1,317548889,39688,MS,2.7,0.6,-0.5,6174,90,-119,1.4877,0.0443,-0.0338,1.2793,0.0282,-0.0288,0.5411,0.0423,-0.0494,0.164,0.077,-0.070,2.897,0.218,-0.196,4.194,0.026,-0.027,-0.008,0.057,-0.060,0.268,0.298,syn,6206,100,4.2,0.1,0.16,0.06,6.32,0.03,6.07,0.04,6.01,0.03,7.14,0.01,7.44,0.01,6.75,0.01,18.310,0.042,88.3786566,-16.26501
509,2,453211454,63935,MS,6.6,2.5,-2.4,5513,71,-73,0.9598,0.0168,-0.0167,0.9406,0.0342,-0.0318,1.4863,0.1082,-0.1007,0.107,0.054,-0.057,0.768,0.045,-0.041,4.445,0.024,-0.024,-0.009,0.052,-0.053,0.339,0.275,syn,5535,100,4.4,0.1,0.09,0.06,7.30,0.02,6.96,0.05,6.88,0.02,8.39,0.01,8.78,0.01,7.88,0.01,20.390,0.044,117.924986,9.3860537
554,2,407966340,25463,MS,2.3,0.4,-0.4,6353,85,-77,1.4182,0.0241,-0.0230,1.2510,0.0248,-0.0229,0.6098,0.0391,-0.0262,-0.018,0.054,-0.062,2.970,0.158,-0.149,4.227,0.019,-0.014,0.019,0.045,-0.047,0.259,0.296,syn,6329,100,4.3,0.1,-0.03,0.06,5.95,0.02,5.77,0.03,5.71,0.02,6.78,0.01,7.04,0.01,6.40,0.01,21.892,0.060,60.7479454,9.20848131
561,3,377064495,T000561,MS,16.1,2.4,-3.1,5342,57,-54,0.8566,0.0143,-0.0141,0.7601,0.0245,-0.0187,1.6910,0.1062,-0.0889,-0.303,0.058,-0.056,0.540,0.029,-0.027,4.451,0.021,-0.017,-0.025,0.045,-0.043,0.363,0.241,syn,5250,100,4.4,0.1,-0.33,0.06,8.88,0.02,8.50,0.06,8.39,0.02,10.01,0.01,10.41,0.01,9.48,0.01,11.627,0.067,148.185621,6.21636787
669,1,124573851,T000669,MS,7.9,2.3,-2.2,5597,72,-72,0.9882,0.0176,-0.0175,0.9245,0.0327,-0.0303,1.3400,0.0968,-0.0902,0.001,0.059,-0.060,0.866,0.048,-0.046,4.412,0.024,-0.024,0.033,0.051,-0.052,0.332,0.276,syn,5611,100,4.4,0.1,-0.02,0.06,9.56,0.02,9.22,0.02,9.13,0.02,10.64,0.01,11.01,0.01,10.13,0.01,6.971,0.041,158.900659,-5.1816839
1136,4,142276270,T001136,MS,0.7,0.9,-0.4,5805,57,-58,0.9573,0.0141,-0.0137,1.0404,0.0174,-0.0204,1.6619,0.0619,-0.0667,0.075,0.055,-0.055,0.940,0.050,-0.049,4.492,0.010,-0.013,0.022,0.040,-0.041,0.300,0.295,syn,5813,100,4.6,0.1,0.09,0.06,8.36,0.02,8.09,0.02,8.03,0.02,9.37,0.01,9.72,0.01,8.89,0.01,11.800,0.022,192.184889,64.8553193
1173,1,232967440,T001173,MS,5.9,2.4,-2.4,5415,62,-65,0.9361,0.0153,-0.0143,0.9450,0.0311,-0.0291,1.6131,0.1051,-0.1031,0.191,0.061,-0.060,0.678,0.036,-0.032,4.468,0.022,-0.022,0.095,0.049,-0.050,0.345,0.275,syn,5340,100,4.4,0.1,0.18,0.06,9.56,0.02,9.23,0.02,9.13,0.02,10.80,0.01,11.23,0.01,10.25,0.01,7.527,0.026,197.682344,70.7684102
1174,1,154089169,T001174,MS,2.7,3.6,-1.9,5158,59,-58,0.7847,0.0270,-0.0213,0.8425,0.0203,-0.0209,2.4367,0.1832,-0.2506,-0.002,0.062,-0.062,0.395,0.035,-0.030,4.573,0.021,-0.033,0.098,0.048,-0.049,0.370,0.261,syn,5116,100,4.7,0.1,0.00,0.06,9.47,0.02,9.03,0.02,8.96,0.02,10.81,0.01,11.28,0.01,10.20,0.01,10.538,0.028,209.218133,68.6180147
1180,1,158002130,T001180,MS,5.0,6.3,-3.6,4804,53,-53,0.7425,0.0238,-0.0216,0.7795,0.0237,-0.0268,2.6608,0.2232,-0.2753,0.067,0.083,-0.092,0.265,0.023,-0.019,4.587,0.024,-0.035,0.114,0.056,-0.056,0.438,0.225,emp,4698,110,,,-0.01,0.09,9.24,0.02,8.72,0.02,8.59,0.02,10.74,0.01,11.32,0.01,10.06,0.01,13.855,0.025,214.553098,82.1940436
1181,1,229510866,T001181,SG,2.4,0.3,-0.3,6046,88,-84,1.9322,0.0393,-0.0398,1.4577,0.0247,-0.0257,0.2828,0.0167,-0.0160,0.395,0.054,-0.058,4.499,0.276,-0.263,4.028,0.017,-0.017,0.057,0.054,-0.055,0.292,0.290,syn,6092,100,4.0,0.1,0.41,0.06,9.55,0.02,9.33,0.02,9.22,0.02,10.48,0.01,10.79,0.01,10.03,0.01,3.274,0.038,297.215873,64.3543498
1184,1,233087860,T001184,MS,5.3,6.6,-3.9,4617,47,-48,0.6972,0.0211,-0.0219,0.7271,0.0239,-0.0250,3.0026,0.2429,-0.2678,0.017,0.085,-0.094,0.199,0.016,-0.015,4.612,0.021,-0.029,0.119,0.055,-0.056,0.501,0.155,emp,4488,70,,,-0.09,0.09,8.98,0.02,8.44,0.02,8.32,0.02,10.62,0.01,11.25,0.01,9.90,0.01,17.037,0.023,272.203949,60.67819
1194,1,147950620,T001194,MS,4.9,2.3,-2.1,5394,65,-63,0.9608,0.0158,-0.0150,0.9835,0.0298,-0.0290,1.5487,0.1041,-0.0968,0.348,0.056,-0.058,0.706,0.037,-0.035,4.463,0.022,-0.022,0.054,0.050,-0.050,0.348,0.274,syn,5431,100,4.4,0.1,0.33,0.06,9.79,0.02,9.42,0.02,9.34,0.02,10.99,0.01,11.42,0.01,10.43,0.01,6.653,0.029,167.820482,69.9647085
1244,1,219850915,T001244,MS,5.9,6.8,-4.2,4722,55,-55,0.7231,0.0227,-0.0220,0.7528,0.0248,-0.0265,2.7800,0.2419,-0.2746,0.034,0.086,-0.087,0.235,0.020,-0.019,4.595,0.024,-0.033,0.164,0.058,-0.059,0.443,0.221,emp,4575,110,,,-0.04,0.09,10.08,0.02,9.53,0.02,9.42,0.02,11.68,0.01,12.28,0.01,10.96,0.01,9.722,0.023,256.280253,69.5193793
1246,4,230127302,T001246,MS,6.3,3.6,-3.2,5213,71,-67,0.8649,0.0187,-0.0177,0.8889,0.0303,-0.0302,1.9182,0.1576,-0.1546,0.168,0.057,-0.058,0.500,0.032,-0.029,4.510,0.027,-0.028,0.143,0.052,-0.052,0.376,0.259,syn,5159,100,4.4,0.1,0.17,0.06,10.29,0.02,10.00,0.04,9.91,0.04,11.73,0.01,12.20,0.01,11.13,0.01,5.874,0.023,251.116488,70.429639
1247,1,232540264,135694,MS,9.8,2.0,-2.0,5698,76,-73,1.0726,0.0192,-0.0192,0.9130,0.0326,-0.0297,1.0333,0.0744,-0.0665,-0.121,0.061,-0.059,1.095,0.063,-0.058,4.335,0.024,-0.023,0.020,0.049,-0.050,0.305,0.288,syn,5652,100,4.3,0.1,-0.13,0.06,7.87,0.02,7.55,0.02,7.50,0.02,8.91,0.01,9.27,0.01,8.43,0.01,13.508,0.026,227.870476,71.8409509
1248,1,232612416,T001248,MS,5.5,3.0,-2.7,5205,56,-62,0.8686,0.0133,-0.0134,0.9042,0.0273,-0.0275,1.9309,0.1285,-0.1223,0.223,0.057,-0.056,0.501,0.025,-0.025,4.515,0.022,-0.022,0.045,0.050,-0.050,0.376,0.259,syn,5267,100,4.4,0.1,0.22,0.06,10.37,0.02,9.94,0.02,9.87,0.02,11.65,0.01,12.11,0.01,11.07,0.01,5.898,0.021,259.023619,63.105956
1249,1,232976128,T001249,MS,4.0,2.3,-2.0,5497,69,-67,0.9785,0.0175,-0.0164,1.0062,0.0318,-0.0318,1.4998,0.1053,-0.1004,0.297,0.057,-0.059,0.792,0.041,-0.043,4.457,0.023,-0.023,0.049,0.050,-0.051,0.345,0.273,syn,5502,100,4.3,0.1,0.29,0.06,9.54,0.02,9.20,0.02,9.13,0.02,10.70,0.01,11.10,0.01,10.16,0.01,7.140,0.027,200.561735,66.3087325
1255,1,237222864,HIP97166,MS,1.2,1.5,-0.8,5216,52,-52,0.8418,0.0123,-0.0102,0.9342,0.0158,-0.0184,2.1928,0.0757,-0.0854,0.248,0.081,-0.051,0.473,0.025,-0.023,4.557,0.009,-0.013,0.061,0.045,-0.046,0.376,0.259,syn,5215,100,4.5,0.1,0.28,0.06,8.39,0.02,8.01,0.02,7.92,0.02,9.68,0.01,10.15,0.01,9.10,0.01,15.134,0.023,296.244328,74.0627371
1269,2,198241702,T001269,MS,3.1,2.3,-1.8,5499,63,-60,0.8521,0.0144,-0.0131,0.9027,0.0249,-0.0262,2.0430,0.1182,-0.1246,-0.049,0.058,-0.057,0.603,0.033,-0.031,4.531,0.019,-0.021,0.061,0.045,-0.047,0.336,0.275,syn,5462,100,4.6,0.1,-0.06,0.06,10.30,0.02,9.95,0.02,9.89,0.02,11.47,0.01,11.87,0.01,10.94,0.01,5.780,0.023,249.697041,64.5587166
1272,1,417948359,T001272,MS,1.1,1.6,-0.8,5065,52,-50,0.7934,0.0102,-0.0096,0.8772,0.0145,-0.0164,2.4648,0.0766,-0.0909,0.182,0.054,-0.056,0.375,0.019,-0.019,4.582,0.009,-0.012,0.090,0.047,-0.048,0.401,0.244,syn,5091,100,4.6,0.1,0.21,0.06,10.22,0.02,9.79,0.03,9.70,0.02,11.60,0.01,12.10,0.01,10.98,0.01,7.240,0.021,199.196626,49.861039
1279,1,224297258,T001279,MS,4.2,2.5,-2.2,5457,67,-68,0.8426,0.0138,-0.0128,0.8784,0.0267,-0.0253,2.0546,0.1259,-0.1286,-0.079,0.056,-0.059,0.571,0.030,-0.029,4.529,0.021,-0.023,0.036,0.048,-0.050,0.332,0.277,syn,5414,100,4.5,0.1,-0.10,0.06,9.33,0.02,8.97,0.02,8.89,0.02,10.48,0.01,10.88,0.01,9.95,0.01,9.312,0.025,185.063883,56.2011485
1288,1,365733349,T001288,MS,6.5,2.6,-2.5,5388,68,-66,0.9583,0.0166,-0.0167,0.9552,0.0319,-0.0304,1.5170,0.1097,-0.1019,0.257,0.058,-0.058,0.700,0.038,-0.036,4.453,0.024,-0.023,0.084,0.052,-0.052,0.348,0.274,syn,5357,100,4.3,0.1,0.26,0.06,9.19,0.02,8.84,0.03,8.78,0.02,10.45,0.01,10.87,0.01,9.88,0.01,8.677,0.024,313.166579,65.6090787
1294,1,219015370,T001294,SG,6.2,1.4,-1.4,5718,58,-78,1.5566,0.0297,-0.0266,1.1578,0.0638,-0.0508,0.4318,0.0295,-0.0329,0.283,0.060,-0.059,2.336,0.123,-0.128,4.119,0.022,-0.030,0.054,0.043,-0.052,0.321,0.278,syn,5711,100,4.0,0.1,0.28,0.06,10.34,0.02,10.01,0.02,9.96,0.02,11.40,0.01,11.76,0.01,10.90,0.01,2.977,0.021,223.092886,70.4765683
1296,1,219854185,T001296,SG,7.1,0.6,-0.7,5567,78,-72,1.7031,0.0330,-0.0303,1.1576,0.0277,-0.0227,0.3279,0.0235,-0.0198,0.405,0.059,-0.018,2.521,0.145,-0.134,4.035,0.023,-0.016,0.076,0.056,-0.053,0.348,0.267,syn,5562,100,3.9,0.1,0.42,0.06,10.15,0.02,9.84,0.02,9.74,0.02,11.29,0.01,11.69,0.01,10.75,0.01,3.065,0.027,256.77091,70.2385099
1298,1,237104103,T001298,SG,4.3,1.7,-0.6,5752,69,-99,1.4536,0.0275,-0.0239,1.2187,0.0246,-0.0568,0.5496,0.0349,-0.0385,0.397,0.061,-0.058,2.092,0.099,-0.121,4.194,0.020,-0.024,0.026,0.050,-0.063,0.317,0.279,syn,5790,100,4.0,0.1,0.41,0.06,10.39,0.02,10.11,0.02,10.01,0.02,11.40,0.01,11.76,0.01,10.91,0.01,3.106,0.019,241.323364,70.1898505
1339,3,269701147,191939,MS,13.9,2.8,-2.7,5385,69,-64,0.9340,0.0161,-0.0160,0.8222,0.0268,-0.0261,1.4082,0.1012,-0.0893,-0.138,0.062,-0.060,0.664,0.036,-0.034,4.410,0.023,-0.023,-0.008,0.051,-0.049,0.335,0.278,syn,5351,100,4.3,0.1,-0.15,0.06,7.60,0.03,7.22,0.02,7.18,0.02,8.77,0.01,9.17,0.01,8.25,0.01,18.625,0.025,302.023979,66.8505765
1347,2,229747848,T001347,MS,0.8,1.1,-0.6,5493,54,-55,0.8401,0.0123,-0.0111,0.9279,0.0155,-0.0171,2.1881,0.0801,-0.0778,0.017,0.057,-0.055,0.581,0.030,-0.028,4.556,0.009,-0.012,0.082,0.042,-0.042,0.336,0.275,syn,5469,100,4.6,0.1,0.05,0.06,10.01,0.02,9.68,0.02,9.62,0.02,11.21,0.01,11.61,0.01,10.66,0.01,6.752,0.048,280.326761,70.2899407
1386,1,343019899,T001386,MS,3.2,1.9,-1.6,5735,75,-77,1.0235,0.0180,-0.0167,1.0363,0.0349,-0.0352,1.3498,0.0917,-0.0904,0.149,0.059,-0.058,1.024,0.060,-0.056,4.431,0.022,-0.024,0.042,0.051,-0.052,0.311,0.287,syn,5822,100,4.4,0.1,0.15,0.06,9.48,0.03,9.12,0.03,9.09,0.02,10.51,0.01,10.87,0.01,10.02,0.01,6.781,0.031,334.503697,54.3189996
1410,1,199444169,T001410,MS,6.6,6.6,-4.6,4635,52,-52,0.7558,0.0240,-0.0200,0.7941,0.0209,-0.0225,2.5679,0.2186,-0.2757,0.328,0.077,-0.092,0.239,0.021,-0.018,4.579,0.025,-0.036,0.123,0.060,-0.061,0.455,0.216,emp,4506,90,,,0.17,0.09,9.25,0.02,8.71,0.02,8.58,0.02,10.87,0.01,11.51,0.01,10.14,0.01,13.717,0.030,334.883243,42.5602694
1411,1,116483514,GJ9522A,MS,9.6,6.6,-6.3,4115,42,-45,0.6140,0.0185,-0.0169,0.6045,0.0148,-0.0129,3.6333,0.2347,-0.2326,0.012,0.071,-0.075,0.097,0.009,-0.007,4.640,0.015,-0.016,-0.127,0.071,-0.066,0.384,0.261,emp,4183,70,,,-0.10,0.09,8.00,0.02,7.37,0.02,7.25,0.02,9.88,0.01,10.65,0.01,9.06,0.01,30.761,0.021,232.945069,47.0568358
1422,1,333473672,T001422,MS,4.6,2.0,-1.8,5811,82,-81,1.0235,0.0183,-0.0182,0.9903,0.0358,-0.0355,1.2921,0.0937,-0.0905,-0.028,0.060,-0.061,1.079,0.064,-0.060,4.412,0.024,-0.025,0.014,0.051,-0.052,0.298,0.295,syn,5853,100,4.4,0.1,-0.03,0.06,9.59,0.02,9.28,0.03,9.19,0.02,10.55,0.01,10.88,0.01,10.08,0.01,6.417,0.027,354.241207,39.6394131
1430,1,293954617,235088,MS,3.4,4.3,-2.4,5087,63,-60,0.7984,0.0279,-0.0215,0.8531,0.0210,-0.0229,2.3406,0.1877,-0.2583,0.105,0.058,-0.059,0.387,0.037,-0.031,4.563,0.023,-0.036,0.039,0.054,-0.055,0.398,0.245,syn,5135,100,4.7,0.1,0.09,0.06,7.65,0.04,7.22,0.03,7.08,0.02,8.94,0.01,9.42,0.01,8.34,0.01,24.260,0.024,300.614264,53.3768155
1436,1,154383539,T001436,MS,5.9,5.9,-4.0,5029,58,-57,0.7463,0.0298,-0.0242,0.7747,0.0225,-0.0253,2.5839,0.2785,-0.3188,-0.131,0.057,-0.057,0.324,0.031,-0.029,4.577,0.031,-0.041,0.074,0.051,-0.051,0.393,0.248,syn,5011,100,4.7,0.1,-0.13,0.06,10.29,0.02,9.82,0.02,9.72,0.02,11.66,0.01,12.14,0.01,11.04,0.01,7.570,0.026,215.602457,55.3336741
1437,1,198356533,154840,MS,6.7,1.4,-1.3,5986,83,-82,1.2589,0.0222,-0.0216,1.0120,0.0372,-0.0364,0.7083,0.0501,-0.0467,-0.159,0.025,-0.053,1.838,0.110,-0.099,4.241,0.023,-0.024,0.002,0.050,-0.050,0.281,0.289,syn,6050,100,4.3,0.1,-0.18,0.06,8.18,0.03,7.86,0.02,7.82,0.02,9.08,0.01,9.39,0.01,8.65,0.01,9.652,0.017,256.138667,56.8426359
1438,2,229650439,T001438,MS,2.2,2.2,-1.5,5237,56,-55,0.8172,0.0110,-0.0125,0.8859,0.0186,-0.0213,2.2857,0.1006,-0.1270,0.083,0.052,-0.052,0.452,0.024,-0.022,4.561,0.014,-0.019,0.059,0.046,-0.047,0.372,0.261,syn,5222,100,4.5,0.1,0.08,0.06,9.58,0.02,9.19,0.02,9.09,0.02,10.85,0.01,11.30,0.01,10.28,0.01,9.020,0.020,280.924167,74.9376032
1439,1,232982558,T001439,SG,4.6,1.6,-0.7,5841,63,-65,1.6184,0.0278,-0.0283,1.2313,0.0351,-0.0773,0.4045,0.0244,-0.0279,0.226,0.058,-0.066,2.760,0.140,-0.145,4.106,0.021,-0.027,0.054,0.045,-0.046,0.315,0.279,syn,5836,100,4.0,0.1,0.21,0.06,9.39,0.02,9.13,0.02,9.05,0.02,10.42,0.01,10.76,0.01,9.94,0.01,4.314,0.044,241.763944,67.8777292
1443,1,237232044,T001443,MS,7.4,5.9,-4.8,5224,59,-58,0.7511,0.0346,-0.0277,0.7663,0.0234,-0.0272,2.4897,0.3322,-0.3496,-0.294,0.059,-0.059,0.380,0.042,-0.033,4.564,0.039,-0.046,0.063,0.046,-0.046,0.363,0.241,syn,5149,100,4.6,0.1,-0.30,0.06,9.18,0.02,8.78,0.02,8.67,0.02,10.46,0.01,10.89,0.01,9.89,0.01,11.626,0.028,297.400261,76.1390838
1444,1,258514800,T001444,MS,3.8,2.5,-2.1,5460,66,-66,0.9105,0.0154,-0.0146,0.9513,0.0299,-0.0321,1.7621,0.1163,-0.1144,0.146,0.057,-0.059,0.667,0.038,-0.035,4.496,0.021,-0.024,0.041,0.049,-0.050,0.339,0.275,syn,5463,100,4.4,0.1,0.14,0.06,9.47,0.02,9.09,0.03,9.06,0.02,10.64,0.01,11.05,0.01,10.11,0.01,7.942,0.021,305.474313,70.9437945
1451,1,417931607,T001451,MS,4.0,1.9,-1.7,5801,77,-78,1.0162,0.0181,-0.0172,1.0022,0.0364,-0.0340,1.3363,0.0935,-0.0906,0.019,0.058,-0.060,1.058,0.059,-0.058,4.424,0.023,-0.025,0.038,0.050,-0.051,0.298,0.295,syn,5747,100,4.3,0.1,0.00,0.06,8.38,0.02,8.10,0.06,8.07,0.02,9.43,0.01,9.77,0.01,8.96,0.01,10.848,0.026,186.524333,61.2590446
1456,1,199376584,332231,MS,2.9,0.9,-0.8,6128,87,-80,1.2660,0.0235,-0.0227,1.1642,0.0317,-0.0337,0.7993,0.0526,-0.0445,0.043,0.063,-0.061,2.032,0.138,-0.096,4.296,0.021,-0.019,0.024,0.048,-0.048,0.254,0.313,syn,6101,100,4.3,0.1,0.04,0.06,7.51,0.03,7.30,0.03,7.24,0.02,8.42,0.01,8.71,0.01,8.00,0.01,12.368,0.029,306.741325,33.7444513
1467,1,240968774,T001467,MS,13.4,4.4,-6.4,3776,23,-21,0.4565,0.0086,-0.0076,0.4518,0.0089,-0.0080,6.6514,0.2201,-0.2364,-0.062,0.042,-0.050,0.038,0.002,-0.002,4.773,0.007,-0.008,-0.064,0.046,-0.042,0.174,0.420,emp,3782,70,,,-0.35,0.09,9.38,0.02,8.79,0.02,8.57,0.02,11.56,0.01,12.54,0.01,10.61,0.01,26.679,0.039,19.1139294,49.23378
1471,2,306263608,12572,MS,5.6,2.3,-2.2,5649,75,-71,0.9593,0.0173,-0.0163,0.9420,0.0335,-0.0325,1.4896,0.1082,-0.0989,-0.018,0.059,-0.058,0.848,0.048,-0.045,4.445,0.025,-0.024,0.043,0.051,-0.050,0.313,0.286,syn,5599,100,4.4,0.1,-0.03,0.06,7.92,0.02,7.66,0.04,7.56,0.02,9.03,0.01,9.40,0.01,8.53,0.01,14.775,0.034,30.9042723,21.2808638
1472,1,306955329,T001472,MS,2.3,2.5,-1.5,5133,54,-53,0.8377,0.0138,-0.0123,0.9154,0.0197,-0.0221,2.1838,0.0994,-0.1281,0.287,0.059,-0.059,0.441,0.025,-0.024,4.552,0.014,-0.019,0.062,0.048,-0.049,0.383,0.257,syn,5174,100,4.5,0.1,0.28,0.06,9.79,0.02,9.38,0.02,9.28,0.02,11.11,0.01,11.60,0.01,10.51,0.01,8.180,0.088,14.1135876,48.6375746
1473,1,352413427,6061,MS,2.4,1.6,-1.3,5934,75,-78,1.0072,0.0169,-0.0161,1.0269,0.0317,-0.0350,1.4057,0.0879,-0.0890,-0.050,0.057,-0.055,1.136,0.067,-0.062,4.441,0.021,-0.023,0.030,0.047,-0.049,0.279,0.304,syn,5972,100,4.5,0.1,-0.05,0.06,7.71,0.03,7.46,0.04,7.39,0.02,8.70,0.01,9.02,0.01,8.26,0.01,14.760,0.044,15.5981975,37.185483
1601,1,139375960,T001601,SG,2.4,0.4,-0.2,5982,78,-64,2.1950,0.0622,-0.0623,1.5055,0.0347,-0.0505,0.1975,0.0162,-0.0161,0.343,0.052,-0.058,5.594,0.401,-0.385,3.928,0.022,-0.025,0.118,0.050,-0.045,0.292,0.290,syn,6023,100,3.9,0.1,0.36,0.06,9.51,0.02,9.27,0.02,9.19,0.01,10.53,0.01,10.86,0.01,10.06,0.01,2.944,0.072,38.3614451,41.0134358
1611,1,264678534,207897,MS,4.7,5.1,-3.2,5106,67,-63,0.7827,0.0329,-0.0264,0.8208,0.0226,-0.0253,2.3804,0.2456,-0.3098,-0.030,0.060,-0.059,0.379,0.039,-0.034,4.562,0.030,-0.043,0.035,0.053,-0.054,0.397,0.245,syn,5092,100,4.6,0.1,-0.04,0.06,6.83,0.02,6.39,0.03,6.31,0.03,8.13,0.01,8.61,0.01,7.54,0.01,35.315,0.039,325.186593,84.3334897
1669,1,428679607,T001669,MS,7.7,2.2,-2.1,5497,73,-72,1.0561,0.0188,-0.0183,0.9867,0.0322,-0.0309,1.1688,0.0844,-0.0751,0.274,0.059,-0.060,0.921,0.052,-0.049,4.382,0.024,-0.023,0.013,0.053,-0.053,0.345,0.273,syn,5542,100,4.3,0.1,0.26,0.06,8.91,0.03,8.58,0.03,8.46,0.02,10.01,0.01,10.41,0.01,9.49,0.01,8.958,0.030,45.952938,83.5875756
1691,1,268334473,T001691,MS,6.6,2.3,-2.2,5642,81,-75,1.0090,0.0185,-0.0183,0.9581,0.0358,-0.0340,1.3043,0.0985,-0.0921,0.052,0.055,-0.059,0.932,0.057,-0.051,4.409,0.025,-0.025,0.001,0.053,-0.052,0.315,0.286,syn,5664,100,4.4,0.1,0.03,0.06,8.94,0.03,8.61,0.05,8.54,0.02,9.97,0.01,10.33,0.01,9.48,0.01,8.944,0.029,272.406134,86.8596456
1694,1,396740648,T001694,MS,4.3,3.5,-2.6,5058,60,-56,0.8036,0.0129,-0.0120,0.8530,0.0227,-0.0249,2.3008,0.1365,-0.1459,0.131,0.054,-0.055,0.382,0.021,-0.020,4.558,0.019,-0.023,0.058,0.052,-0.053,0.398,0.245,syn,5066,100,4.5,0.1,0.12,0.06,9.96,0.03,9.47,0.03,9.43,0.02,11.31,0.01,11.80,0.01,10.69,0.01,7.992,0.038,97.7482109,66.3606833
1710,1,445805961,T001710,MS,1.5,1.6,-1.0,5684,64,-68,0.9574,0.0162,-0.0153,1.0258,0.0236,-0.0297,1.6358,0.0815,-0.0931,0.147,0.045,-0.053,0.864,0.050,-0.047,4.486,0.015,-0.020,0.008,0.045,-0.047,0.311,0.287,syn,5714,100,4.5,0.1,0.15,0.06,8.32,0.02,8.00,0.03,7.96,0.03,9.36,0.01,9.72,0.01,8.87,0.01,12.282,0.027,94.2827564,76.2107806
1716,1,14336130,237566,MS,5.4,1.4,-1.3,5877,79,-79,1.2179,0.0237,-0.0235,1.0694,0.0357,-0.0354,0.8270,0.0570,-0.0556,0.096,0.058,-0.060,1.600,0.095,-0.091,4.293,0.023,-0.023,0.013,0.050,-0.051,0.281,0.303,syn,5852,100,4.2,0.1,0.07,0.06,8.27,0.02,8.00,0.02,7.93,0.02,9.24,0.01,9.57,0.01,8.79,0.01,9.573,0.074,105.082929,56.8244349
1723,1,71431780,T001723,MS,4.8,1.9,-1.8,5743,82,-80,1.0855,0.0223,-0.0214,1.0378,0.0369,-0.0364,1.1317,0.0872,-0.0828,0.159,0.050,-0.055,1.160,0.072,-0.070,4.380,0.026,-0.025,0.028,0.052,-0.053,0.314,0.286,syn,5778,100,4.3,0.1,0.16,0.06,8.48,0.02,8.18,0.02,8.13,0.03,9.54,0.01,9.89,0.01,9.06,0.01,9.899,0.029,116.797139,68.4766315
1726,2,130181866,63433,MS,1.5,1.6,-1.0,5634,62,-65,0.9169,0.0132,-0.0129,0.9883,0.0212,-0.0273,1.7997,0.0770,-0.0937,0.079,0.054,-0.053,0.763,0.042,-0.039,4.508,0.013,-0.019,0.012,0.046,-0.047,0.315,0.286,syn,5701,100,4.6,0.1,0.08,0.06,5.62,0.04,5.36,0.03,5.26,0.02,6.72,0.01,7.09,0.01,6.23,0.01,44.607,0.044,117.479419,27.3631829
1736,1,408618999,T001736,SG,9.2,1.3,-1.4,5636,86,-80,1.4286,0.0267,-0.0249,1.0373,0.0368,-0.0331,0.4967,0.0365,-0.0321,0.148,0.061,-0.058,1.865,0.117,-0.107,4.142,0.024,-0.024,0.031,0.057,-0.055,0.318,0.280,syn,5725,100,4.2,0.1,0.16,0.06,7.69,0.02,7.42,0.05,7.28,0.02,8.78,0.01,9.14,0.01,8.29,0.01,11.214,0.040,43.4350202,69.101407
1742,1,219857012,156141,MS,3.9,1.5,-1.3,5815,76,-73,1.1310,0.0181,-0.0185,1.0861,0.0340,-0.0333,1.0498,0.0689,-0.0629,0.193,0.063,-0.058,1.322,0.069,-0.068,4.365,0.022,-0.021,0.081,0.049,-0.050,0.304,0.294,syn,5733,100,4.2,0.1,0.18,0.06,7.65,0.02,7.39,0.02,7.34,0.02,8.73,0.01,9.09,0.01,8.25,0.01,13.691,0.022,257.328533,71.8764
1751,1,287080092,146757,MS,9.0,1.4,-1.4,5970,86,-84,1.3137,0.0251,-0.0250,0.9382,0.0363,-0.0329,0.5780,0.0436,-0.0397,-0.373,0.057,-0.060,1.983,0.120,-0.116,4.171,0.025,-0.024,-0.002,0.049,-0.050,0.251,0.297,syn,5939,100,4.3,0.1,-0.38,0.06,8.25,0.02,7.96,0.04,7.93,0.03,9.19,0.01,9.49,0.01,8.76,0.01,8.794,0.023,243.488773,63.5342737
1753,1,289580577,T001753,MS,5.9,2.4,-2.3,5621,76,-72,0.9715,0.0207,-0.0203,0.9483,0.0343,-0.0330,1.4446,0.1176,-0.1103,0.026,0.059,-0.059,0.852,0.054,-0.049,4.438,0.026,-0.026,0.039,0.051,-0.051,0.332,0.276,syn,5612,100,4.4,0.1,0.03,0.06,10.55,0.02,10.24,0.03,10.18,0.02,11.66,0.01,12.03,0.01,11.16,0.01,4.384,0.052,252.469849,61.1735228
1758,1,367858035,T001758,MS,7.5,3.7,-3.2,5151,65,-59,0.8155,0.0140,-0.0133,0.8253,0.0261,-0.0260,2.1265,0.1523,-0.1456,-0.020,0.059,-0.060,0.424,0.023,-0.021,4.530,0.023,-0.024,0.038,0.050,-0.051,0.370,0.261,syn,5141,100,4.5,0.1,-0.03,0.06,9.32,0.02,8.92,0.03,8.81,0.02,10.63,0.01,11.08,0.01,10.04,0.01,10.321,0.036,354.74302,75.6851234
1759,1,408636441,T001759,MS,15.1,3.4,-5.4,3930,32,-29,0.5745,0.0112,-0.0092,0.5666,0.0099,-0.0078,4.1810,0.1461,-0.1735,0.082,0.043,-0.042,0.071,0.004,-0.003,4.671,0.008,-0.010,-0.027,0.052,-0.049,0.424,0.230,emp,3921,70,,,-0.20,0.09,8.77,0.04,8.11,0.06,7.93,0.02,10.84,0.01,11.74,0.01,9.93,0.01,24.930,0.026,326.853293,62.7538614
1775,1,9348006,T001775,MS,0.8,1.1,-0.5,5284,50,-51,0.8288,0.0115,-0.0099,0.9218,0.0143,-0.0154,2.2688,0.0719,-0.0765,0.162,0.033,-0.047,0.483,0.023,-0.022,4.565,0.008,-0.011,0.068,0.043,-0.044,0.371,0.261,syn,5333,100,4.6,0.1,0.19,0.06,10.19,0.02,9.80,0.02,9.72,0.01,11.45,0.01,11.90,0.01,10.87,0.01,6.672,0.042,150.115134,39.4578164
1776,1,21535395,95072,MS,5.1,2.2,-2.0,5785,74,-72,0.9356,0.0164,-0.0162,0.9196,0.0328,-0.0317,1.5677,0.1141,-0.1025,-0.193,0.060,-0.060,0.885,0.049,-0.046,4.457,0.024,-0.024,0.056,0.048,-0.047,0.292,0.297,syn,5681,100,4.5,0.1,-0.21,0.06,7.03,0.02,6.75,0.02,6.69,0.02,8.09,0.01,8.44,0.01,7.62,0.01,22.369,0.076,164.776067,40.9836078
1778,1,39699648,77946,MS,3.1,0.9,-0.7,6007,83,-88,1.3174,0.0249,-0.0142,1.1973,0.0308,-0.0289,0.7339,0.0272,-0.0477,0.215,0.062,-0.063,2.036,0.131,-0.088,4.276,0.012,-0.022,0.010,0.052,-0.053,0.277,0.306,syn,5964,100,4.1,0.1,0.21,0.06,7.90,0.02,7.67,0.02,7.62,0.02,8.85,0.01,9.16,0.01,8.42,0.01,10.026,0.036,136.778074,46.6726009
1794,1,286916251,T001794,MS,10.8,1.5,-1.5,5631,78,-74,1.3162,0.0230,-0.0230,0.9698,0.0328,-0.0308,0.5941,0.0410,-0.0365,0.035,0.052,-0.061,1.575,0.091,-0.085,4.184,0.023,-0.022,0.000,0.053,-0.052,0.314,0.281,syn,5654,100,4.1,0.1,0.03,0.06,9.09,0.03,8.77,0.03,8.69,0.02,10.14,0.01,10.50,0.01,9.65,0.01,6.390,0.025,203.397703,49.0611362
1797,2,368435330,93963,MS,1.3,1.2,-0.8,5908,66,-72,1.0311,0.0176,-0.0169,1.0844,0.0252,-0.0314,1.3835,0.0710,-0.0822,0.110,0.057,-0.058,1.169,0.069,-0.066,4.445,0.015,-0.020,-0.004,0.044,-0.046,0.281,0.303,syn,5947,100,4.4,0.1,0.10,0.06,8.11,0.03,7.81,0.03,7.78,0.02,9.03,0.01,9.36,0.01,8.58,0.01,12.116,0.057,162.77714,25.641165
1798,2,198153540,T001798,MS,2.6,2.6,-1.7,5106,53,-56,0.7911,0.0111,-0.0104,0.8543,0.0176,-0.0209,2.4218,0.1033,-0.1301,0.073,0.055,-0.055,0.384,0.020,-0.018,4.572,0.014,-0.019,0.018,0.048,-0.050,0.398,0.245,syn,5148,100,4.6,0.1,0.06,0.06,9.80,0.02,9.36,0.02,9.24,0.01,11.07,0.01,11.54,0.01,10.47,0.01,8.807,0.024,211.094108,46.5193993
1799,1,8967242,96735,MS,5.1,2.2,-2.0,5698,75,-68,0.9536,0.0162,-0.0159,0.9406,0.0333,-0.0313,1.5171,0.1050,-0.0999,-0.064,0.058,-0.053,0.867,0.047,-0.044,4.450,0.023,-0.023,0.036,0.048,-0.048,0.305,0.288,syn,5628,100,4.4,0.1,-0.08,0.06,7.73,0.02,7.42,0.02,7.38,0.02,8.81,0.01,9.18,0.01,8.33,0.01,16.067,0.050,167.232962,34.3031907
1801,1,119584412,HIP57099,MS,13.3,4.6,-6.6,3748,24,-23,0.5128,0.0115,-0.0105,0.5051,0.0110,-0.0095,5.2344,0.2312,-0.2310,0.154,0.049,-0.038,0.047,0.003,-0.002,4.720,0.010,-0.010,-0.114,0.051,-0.051,0.355,0.287,emp,3764,70,,,-0.07,0.09,8.65,0.03,8.00,0.02,7.81,0.02,10.83,0.01,11.82,0.01,9.87,0.01,32.568,0.177,175.576559,23.0268551
1807,1,180695581,HIP65469,MS,2.1,3.4,-1.5,4914,60,-58,0.7460,0.0206,-0.0211,0.8048,0.0231,-0.0258,2.7172,0.1783,-0.2028,0.044,0.088,-0.095,0.293,0.024,-0.022,4.598,0.016,-0.024,0.229,0.057,-0.057,0.411,0.241,emp,4717,110,,,0.01,0.09,8.10,0.02,7.61,0.02,7.57,0.02,9.68,0.01,10.26,0.01,8.99,0.01,23.458,0.034,201.283316,38.922485
1823,1,142381532,TIC142381532,MS,6.3,6.3,-4.4,4927,58,-57,0.8049,0.0339,-0.0258,0.8414,0.0259,-0.0278,2.2412,0.2469,-0.3059,0.243,0.092,-0.088,0.346,0.035,-0.029,4.548,0.032,-0.046,0.138,0.057,-0.058,0.415,0.240,emp,4729,110,,,0.13,0.09,8.91,0.02,8.45,0.03,8.33,0.01,10.39,0.01,10.95,0.01,9.72,0.01,13.929,0.022,196.220356,63.753791
1824,1,142387023,T001824,MS,2.5,2.5,-1.6,5165,57,-57,0.8123,0.0121,-0.0105,0.8801,0.0193,-0.0222,2.3034,0.1017,-0.1260,0.124,0.056,-0.055,0.424,0.023,-0.022,4.562,0.014,-0.019,-0.007,0.049,-0.050,0.372,0.261,syn,5217,100,4.6,0.1,0.12,0.06,8.28,0.03,7.82,0.02,7.76,0.02,9.51,0.01,9.96,0.01,8.93,0.01,16.797,0.036,197.731187,61.7447787
1836,2,207468071,148193,SG,3.2,0.7,-0.3,6237,91,-69,1.6454,0.0320,-0.0253,1.2518,0.0243,-0.0404,0.3897,0.0229,-0.0241,-0.136,0.073,-0.034,3.714,0.227,-0.186,4.098,0.018,-0.022,0.007,0.049,-0.044,0.265,0.294,syn,6203,100,4.2,0.1,-0.13,0.06,8.80,0.02,8.59,0.02,8.53,0.02,9.64,0.01,9.92,0.01,9.25,0.01,5.189,0.025,245.908209,54.6897622
1842,1,404505029,T001842,SG,2.5,0.4,-0.3,6039,93,-89,2.0320,0.0370,-0.0401,1.4643,0.0292,-0.0362,0.2432,0.0157,-0.0150,0.332,0.060,-0.060,4.955,0.311,-0.292,3.986,0.018,-0.021,0.020,0.056,-0.055,0.292,0.290,syn,6072,100,4.0,0.1,0.32,0.06,8.75,0.03,8.51,0.04,8.45,0.02,9.66,0.01,9.97,0.01,9.22,0.01,4.447,0.044,201.96276,9.03067608
1898,1,91987762,83342,SG,3.1,0.6,-0.3,6241,88,-85,1.6131,0.0292,-0.0312,1.2484,0.0261,-0.0375,0.4128,0.0267,-0.0228,-0.095,0.059,-0.071,3.558,0.226,-0.160,4.116,0.019,-0.022,-0.032,0.052,-0.048,0.265,0.294,syn,6243,100,4.2,0.1,-0.10,0.06,6.92,0.02,6.72,0.03,6.66,0.02,7.75,0.01,8.01,0.01,7.37,0.01,12.524,0.069,144.555603,23.5469251
2019,1,159781361,T002019,SG,6.4,0.6,-1.9,5626,77,-78,1.7457,0.0295,-0.0289,1.1832,0.1057,-0.0237,0.3119,0.0317,-0.0160,0.409,0.058,-0.056,2.759,0.152,-0.149,4.025,0.041,-0.016,0.041,0.054,-0.057,0.328,0.279,syn,5626,100,3.9,0.1,0.41,0.06,8.96,0.03,8.67,0.02,8.60,0.01,10.08,0.01,10.46,0.01,9.57,0.01,5.021,0.021,234.431684,48.9554061
2045,1,347013211,T002045,SG,3.4,1.2,-0.4,6045,75,-69,1.7754,0.0367,-0.0377,1.2911,0.0317,-0.0813,0.3207,0.0230,-0.0232,0.068,0.059,-0.044,3.828,0.211,-0.240,4.047,0.021,-0.028,0.188,0.045,-0.043,0.286,0.290,syn,6073,100,4.1,0.1,0.07,0.06,10.18,0.02,9.95,0.03,9.85,0.02,11.21,0.01,11.56,0.01,10.74,0.01,2.697,0.035,1.1191392,54.934463
2076,3,27491137,T002076,MS,2.7,3.6,-1.9,5192,61,-58,0.7960,0.0286,-0.0217,0.8557,0.0201,-0.0212,2.3628,0.1885,-0.2502,0.020,0.058,-0.059,0.419,0.037,-0.034,4.566,0.021,-0.035,0.058,0.049,-0.049,0.370,0.261,syn,5212,100,4.7,0.1,0.02,0.06,7.61,0.02,7.19,0.03,7.12,0.02,8.91,0.01,9.37,0.01,8.33,0.01,23.832,0.030,217.392678,39.7904292
2088,1,441765914,T002088,MS,4.5,4.6,-3.1,5081,56,-54,0.8481,0.0339,-0.0239,0.9027,0.0223,-0.0254,2.0537,0.2013,-0.2634,0.339,0.058,-0.059,0.435,0.042,-0.035,4.533,0.029,-0.042,0.169,0.050,-0.051,0.404,0.244,syn,5028,100,4.5,0.1,0.31,0.06,10.05,0.02,9.61,0.02,9.52,0.02,11.48,0.01,12.01,0.01,10.83,0.01,7.879,0.022,261.375229,75.8822881
2114,1,9828416,T002114,SG,2.0,0.2,-0.2,6359,89,-86,2.0956,0.0424,-0.0402,1.4785,0.0314,-0.0369,0.2251,0.0110,-0.0131,0.114,0.054,-0.060,6.493,0.393,-0.362,3.962,0.017,-0.018,0.056,0.050,-0.051,0.260,0.297,syn,6310,100,4.2,0.1,0.08,0.06,9.35,0.02,9.15,0.02,9.09,0.02,10.17,0.01,10.44,0.01,9.78,0.01,3.117,0.024,261.096435,33.2050857
2128,1,21832928,155060,MS,4.7,1.7,-1.5,5968,86,-84,1.1174,0.0239,-0.0227,1.0251,0.0381,-0.0375,1.0231,0.0836,-0.0763,-0.070,0.050,-0.057,1.433,0.092,-0.088,4.349,0.026,-0.026,-0.012,0.050,-0.051,0.270,0.306,syn,5977,100,4.3,0.1,-0.09,0.06,6.12,0.03,5.87,0.02,5.82,0.03,7.07,0.01,7.38,0.01,6.65,0.01,27.310,0.025,256.982623,32.105484
2145,1,88992642,HIP86040,SG,1.6,0.2,-0.1,6200,84,-81,2.7505,0.0607,-0.0481,1.7169,0.0340,-0.0398,0.1142,0.0074,-0.0068,0.285,0.061,-0.051,10.154,0.637,-0.611,3.789,0.019,-0.018,0.076,0.051,-0.050,0.269,0.299,syn,6213,100,4.0,0.1,0.29,0.06,8.02,0.02,7.81,0.02,7.76,0.03,8.94,0.01,9.24,0.01,8.52,0.01,4.421,0.022,263.758112,40.695057

==> tks_stellar_properties-reference.csv <==
colnumber,name,units,notes
1,toi,,TOI ID number
2,sy_pnum,,"Number of transiting planets (as of May 1, 2023)"
3,tic_id,,TIC ID number
4,tks_name,,TKS internal name
5,evol,,Stellar evolutionary stage (Main Sequence or Sub-Giant)
6,st_age,Gyr,Stellar age (modeled via isoclassify)
7,st_ageerr1,Gyr,Stellar age upper uncertainty
8,st_ageerr2,Gyr,Stellar age lower uncertainty
9,st_teff,K,Stellar effective temperature (modeled via isoclassify)
10,st_tefferr1,K,Stellar effective temperature upper uncertainty
11,st_tefferr2,K,Stellar effective temperature lower uncertainty
12,st_rad,R_Sun,Stellar radius (modeled via isoclassify)
13,st_raderr1,R_Sun,Stellar radius upper uncertainty
14,st_raderr2,R_Sun,Stellar radius lower uncertainty
15,st_mass,M_Sun,Stellar mass (modeled via isoclassify)
16,st_masserr1,M_Sun,Stellar mass upper uncertainty
17,st_masserr2,M_Sun,Stellar mass lower uncertainty
18,st_dens,g/cm**3,Stellar density (modeled via isoclassify)
19,st_denserr1,g/cm**3,Stellar density upper uncertainty
20,st_denserr2,g/cm**3,Stellar density lower uncertainty
21,st_met,dex,Stellar metallicity (modeled via isoclassify)
22,st_meterr1,dex,Stellar metallicity upper uncertainty
23,st_meterr2,dex,Stellar metallicity lower uncertainty
24,st_lum,log10(L_Sun),Stellar luminosity (modeled via isoclassify)
25,st_lumerr1,log10(L_Sun),Stellar luminosity upper uncertainty
26,st_lumerr2,log10(L_Sun),Stellar luminosity lower uncertainty
27,st_logg,log10(cm/s**2),Stellar surface gravity (modeled via isoclassify)
28,st_loggerr1,log10(cm/s**2),Stellar surface gravity upper uncertainty
29,st_loggerr2,log10(cm/s**2),Stellar surface gravity lower uncertainty
30,st_avs,,Estimated V-mag extinction (modeled via isoclassify)
31,st_avserr1,,Estimated extinction upper uncertainty
32,st_avserr2,,Estimated extinction lower uncertainty
33,st_limbdark1_derived,,First quadratic limb darkening parameter (derived - see MacDougall et al. 2023a)
34,st_limbdark2_derived,,Second quadratic limb darkening parameter (derived - see MacDougall et al. 2023a)
35,specmatch_flag,,Flag indicating which SpecMatch algorithm was used to derived stellar inputs (Empirical or Synthetic)
36,specmatch_teff,K,Input stellar effective temperature (from SpecMatch)
37,specmatch_tefferr,K,Input stellar effective temperature uncertainty
38,specmatch_logg,log10(cm/s**2),Input stellar surface gravity (from SpecMatch)
39,specmatch_loggerr,log10(cm/s**2),Input stellar surface gravity uncertainty
40,specmatch_met,dex,Input stellar metallicity (from SpecMatch)
41,specmatch_meterr,dex,Input stellar metallicity uncertainty
42,sy_jmag,,J magnitude
43,sy_jmagerr,,J magnitude uncertainty
44,sy_hmag,,H magnitude
45,sy_hmagerr,,H magnitude uncertainty
46,sy_kmag,,K magnitude
47,sy_kmagerr,,K magnitude uncertainty
48,sy_gaiamag,,Gaia G magnitude
49,sy_gaiamagerr,,Gaia G magnitude uncertainty
50,sy_gaiabpmag,,Gaia Bp magnitude
51,sy_gaiabpmagerr,,Gaia Bp magnitude uncertainty
52,sy_gaiarpmag,,Gaia Rp magnitude
53,sy_gaiarpmagerr,,Gaia Rp magnitude uncertainty
54,sy_plx,mas,Parallax (from Gaia DR2)
55,sy_plxerr,mas,Parallax uncertainty
56,ra,deg,RA (from Gaia DR2)
57,dec,deg,Dec (from Gaia DR2)
